Period-Age-Metallicity and Period-Age-Color-Metallicity relations for Classical Cepheids: an application to the Gaia EDR3 sample

Based on updated pulsation models for Classical Cepheids, computed for various assumptions about the metallicity and helium abundance, roughly representative of pulsators in the Small Magellanic Cloud ($Z$=$0.004$ and $Y$=$0.25$), Large Magellanic Cloud ($Z$=$0.008$ and $Y$=$0.25$), and M31 ($Z$=$0.03$ and $Y$=$0.28$), and self-consistent updated evolutionary predictions, we derived Period-Age and multi-band Period-Age-Color relations that also take into account variations in the Mass-Luminosity relation. These results, combined with those previously derived for Galactic Cepheids, were used to investigate the metallicity effect when using these variables as age indicators. In particular, we found that a variation in the metal abundance affects both the slope and the zero point of the above-mentioned relations. The new relations were applied to a sample of Gaia Early Data Release 3 Classical Cepheids. The retrieved distribution of the individual ages confirms that a brighter Mass-Luminosity relation produces older ages and that First Overtone pulsators are found to be concentrated towards older ages with respect to the Fundamental ones at a fixed Mass-Luminosity relation. Moreover, the inclusion of a metallicity term in the Period-Age and Period-Age-Color relations slightly modifies the predicted ages. In particular, the age distribution of the selected sample of Galactic Cepheids is found to be shifted towards slightly older values, when the F-mode canonical relations are considered, with respect to the case at a fixed solar chemical composition. A marginally opposite dependence can be found in the noncanonical F-mode and canonical FO-mode cases.

==> full_table_11.txt <==
"Gaia EDR3 source Id" RA[deg] DEC[deg] P[d] [Fe/H] sigma_[Fe/H] G[mag] "G_BP - G_RP[mag]" E(gbp-grb)[mag] sigma_E(gbp-grb)[mag] age_paz[Myr] sigma(age)_paz[Myr] age_pacz[Myr] sigma(age)_pacz[Myr]
4757601523650165120 83.40631 -62.48977 9.84229 -0.06 0.12 3.59 0.95 0.1 0.02 44.69 8.54 54.50 5.27
4240272953377646592 298.11824 1.00562 7.17680 0.14 0.12 3.75 0.95 0.19 0.02 56.70 10.84 63.24 6.12
3366754155291545344 106.02718 20.57029 10.14860 -0.11 0.12 3.54 0.93 0.06 0.03 43.72 8.36 54.87 5.31
2200153454733285248 337.29288 58.41521 5.36625 0.09 0.12 3.85 0.87 0.1 0.03 71.15 13.60 81.31 7.86
4057701830728920064 266.89007 -27.83083 7.01302 -0.21 0.12 4.33 0.84 0.26 0.03 58.42 11.17 74.89 7.24
4050309195613114624 271.25513 -29.58011 7.59498 0.08 0.12 4.59 0.96 0.15 0.02 54.37 10.39 61.03 5.90
4514145288240593408 284.56145 17.36087 4.47092 0.1 0.12 5.17 0.79 0.26 0.03 81.93 15.66 97.45 9.42
3435571660360952704 97.14203 30.49298 3.72833 0.1 0.12 5.34 0.75 0.08 0.03 94.31 18.03 112.74 10.90
1820309639468685824 299.00526 16.63476 8.38234 0.14 0.12 5.46 0.93 0.16 0.02 50.27 9.61 59.18 5.72
4096107909387492992 275.34576 -18.86003 5.77338 0.11 0.12 5.48 0.89 0.27 0.03 67.18 12.84 76.06 7.36
1857884212378132096 312.86768 28.25048 4.43554 0.07 0.12 5.50 0.70 0.12 0.03 82.52 15.77 107.99 10.44
5873984023533350400 223.14684 -63.80986 5.27327 -0.04 0.12 5.66 0.69 0.36 0.17 72.44 13.85 100.63 9.73
5855852527008107008 183.19581 -70.15180 9.66018 0.21 0.12 5.88 0.81 0.27 0.04 44.92 8.59 61.16 5.91
3324535073449061504 96.30417 7.08570 27.02993 0.04 0.12 6.12 1.23 0.28 0.03 20.36 3.89 22.86 2.21
4175017625462647168 268.16126 -6.14358 17.12942 0.12 0.12 5.64 1.05 0.82 0.08 28.91 5.53 35.03 3.39
5338359442320395904 164.45073 -59.73218 38.83773 0.25 0.12 6.16 1.10 0.37 0.04 15.26 2.92 20.82 2.01
455914562346088704 35.96559 55.36485 7.57000 0.02 0.12 6.00 0.76 0.35 0.03 54.63 10.44 75.63 7.31
5855468247702904704 190.52089 -69.40756 7.51024 -0.11 0.12 6.23 0.84 0.2 0.04 55.21 10.55 71.23 6.89
5823134325151372032 240.29463 -63.77655 6.32360 0.18 0.12 6.23 0.83 0.12 0.02 62.45 11.94 76.14 7.36
1870258975238302208 310.85076 35.58778 16.35125 0.16 0.12 6.20 1.03 0.34 0.03 29.93 5.72 36.66 3.55
5835124087174043136 244.71595 -57.89980 9.75411 0.1 0.12 6.18 0.95 0.25 0.02 44.76 8.56 53.47 5.17
4207681367143932800 292.33901 -7.04413 7.02490 0.14 0.12 6.16 0.93 0.51 0.04 57.64 11.02 65.59 6.34
6054829806275577216 185.33793 -62.28164 6.73333 0.11 0.12 6.35 0.91 0.26 0.04 59.63 11.40 68.55 6.63
6060173364074372352 193.59157 -58.43063 4.68979 0.08 0.12 6.47 0.85 0.23 0.03 79.01 15.10 89.51 8.66
5868451040512196224 202.88916 -61.58237 5.62325 0.06 0.12 6.47 0.82 0.2 0.05 68.68 13.13 83.57 8.08
5824464493705913472 229.94041 -66.49608 3.38924 0.16 0.12 6.47 0.78 0.23 0.04 101.34 19.37 114.24 11.05
5952775576537356544 260.69365 -45.61429 6.79695 0.07 0.12 6.32 0.81 0.31 0.03 59.28 11.33 75.66 7.32
4092905375639902464 277.97221 -19.12510 6.74523 0.14 0.12 6.43 0.94 0.55 0.05 59.49 11.37 66.19 6.40
5877533315817003648 219.29984 -62.01092 7.06594 0.11 0.12 6.46 0.91 0.31 0.04 57.44 10.98 66.75 6.46
6054935874795049216 185.90695 -61.62913 5.82580 0.1 0.12 6.58 0.88 0.21 0.02 66.73 12.76 76.72 7.42
5891675303053080704 218.13779 -56.88775 5.49400 0.12 0.12 6.64 0.94 0.36 0.04 69.79 13.34 74.69 7.22
5339394082770287232 167.42134 -58.83771 7.71860 0.12 0.12 6.58 0.89 0.15 0.02 53.62 10.25 64.62 6.25
2031776202613700480 296.20306 29.26468 3.84554 0.03 0.12 6.80 0.72 0.17 0.04 92.30 17.64 115.11 11.13
4085919765884068736 282.74947 -20.29525 6.63608 0.14 0.12 6.58 0.87 0.38 0.03 60.24 11.52 71.39 6.90
4066429066901946368 273.26040 -23.11729 5.05808 0.16 0.12 6.92 0.99 0.25 0.03 74.30 14.20 73.35 7.09
3356940155020790656 98.73938 15.33046 7.91289 -0.01 0.12 6.75 0.97 0.36 0.03 52.84 10.10 60.07 5.81
5546476927338700416 123.26755 -34.57851 41.52448 0.21 0.12 6.64 1.24 0.61 0.05 14.51 2.77 17.34 1.68
6026412893938675712 254.58229 -33.60913 6.05819 0.08 0.12 6.77 0.95 0.46 0.04 64.79 12.38 70.34 6.80
5523162573544337408 129.25540 -44.11465 20.40094 0.19 0.12 6.85 1.17 0.41 0.04 25.19 4.81 27.79 2.69
1825621002188696448 294.15720 20.33293 7.99061 0.16 0.12 6.70 1.00 0.81 0.07 52.13 9.97 56.29 5.44
4267397694768545920 287.05729 1.29863 13.75473 0.19 0.12 6.77 1.02 0.66 0.06 34.19 6.54 40.69 3.94
512524361613040640 23.18010 63.59380 8.37701 0.13 0.12 6.65 0.89 0.8 0.11 50.31 9.62 61.67 5.96
2027951173435143680 297.87876 27.46021 44.89422 0.11 0.12 6.81 1.26 0.64 0.06 13.71 2.62 16.58 1.60
4099189015819292800 282.36912 -16.72304 9.55379 0.12 0.12 7.01 0.92 0.39 0.03 45.45 8.69 55.52 5.37
4111834567779557376 256.52291 -26.58057 4.06753 0.11 0.12 7.07 0.82 0.35 0.04 88.13 16.85 100.10 9.68
5302258008774271488 127.18202 -60.12256 6.69675 0.08 0.12 7.17 0.92 0.22 0.03 59.95 11.46 68.43 6.62
5537743094157581568 119.44027 -40.12334 5.08429 -0.02 0.12 7.16 0.78 0.34 0.05 74.47 14.24 93.18 9.01
5351161399793209984 161.13616 -57.56536 18.89003 0.08 0.12 7.34 1.15 0.36 0.04 26.84 5.13 30.31 2.93
4080122796947250176 281.32290 -20.64739 5.15422 0.24 0.12 7.25 0.84 0.42 0.04 73.03 13.96 84.36 8.16
174489098011145216 71.94298 36.72278 6.46345 0.01 0.12 7.09 0.84 0.65 0.06 61.76 11.81 76.49 7.40
5309930194773990400 140.56729 -55.96026 4.37106 0.0001 0.12 7.44 0.79 0.3 0.04 83.67 15.99 100.06 9.68
5888819699572539264 231.15974 -52.85387 9.28500 0.13 0.12 7.21 1.00 0.44 0.04 46.45 8.88 52.21 5.05
5324034867356093056 137.06554 -51.43625 6.92380 0.04 0.12 7.22 0.90 0.59 0.05 58.50 11.18 68.81 6.65
5871738271033526016 207.68449 -57.58051 5.07886 -0.01 0.12 7.53 0.80 0.28 0.03 74.50 14.24 91.53 8.85
200708636406382720 75.34663 39.96038 11.62580 0.07 0.12 7.36 0.95 0.34 0.04 39.11 7.48 48.57 4.70
470361114339849472 61.24359 58.65978 7.91684 0.08 0.12 7.18 0.86 0.74 0.06 52.65 10.07 66.27 6.41
4204653587029046400 287.08654 -7.43777 6.80708 0.11 0.12 7.35 0.91 0.58 0.05 59.13 11.30 68.05 6.58
4293157229319068544 287.99654 4.35483 7.47673 0.12 0.12 7.25 0.84 0.79 0.07 54.96 10.51 69.39 6.71
4190143160245024256 298.08750 -11.36692 5.37580 0.07 0.12 7.59 0.90 0.25 0.03 71.10 13.59 78.53 7.59
5871922507947292032 205.07765 -57.61318 10.95267 0.12 0.12 7.62 1.01 0.33 0.03 40.89 7.82 47.18 4.56
4054440301294394624 262.70159 -33.60992 4.52644 0.17 0.12 7.60 0.81 0.48 0.05 80.95 15.48 94.38 9.13
5541507237862358912 123.09332 -36.94374 6.66500 -0.08 0.12 7.97 0.94 0.22 0.02 60.50 11.57 68.44 6.62
4041690364529590144 267.71811 -33.70568 20.32233 0.01 0.12 7.49 1.16 0.88 0.09 25.42 4.86 28.92 2.80
4094784475310672128 274.24882 -19.07583 21.85330 0.28 0.12 7.68 1.16 0.62 0.06 23.81 4.55 26.77 2.59
5521459979795304320 129.42007 -47.36195 4.63984 -0.16 0.12 7.77 0.87 0.38 0.04 80.33 15.36 90.91 8.79
3046774762417915136 109.15680 -11.48730 4.67839 0.14 0.12 7.94 0.90 0.32 0.03 78.99 15.10 84.48 8.17
5337191279937200256 168.04212 -61.75487 7.53305 0.11 0.12 7.82 0.92 0.29 0.03 54.66 10.45 63.52 6.14
5329352998951582976 130.91118 -47.40309 23.40692 -0.01 0.12 7.79 1.15 0.46 0.04 22.80 4.36 27.08 2.62
4251917636212432384 280.93131 -7.73109 3.67135 0.11 0.12 7.89 0.82 0.46 0.05 95.41 18.24 105.43 10.20
6059635702888301952 190.35842 -59.79419 3.83728 0.05 0.12 8.12 0.79 0.33 0.04 92.39 17.66 106.95 10.34
3346584610911570176 86.26317 13.57635 4.03430 0.0001 0.12 8.05 0.85 0.44 0.04 89.03 17.02 97.99 9.48
3324153371114695680 95.35961 6.47015 15.23473 0.12 0.12 8.13 1.07 0.36 0.04 31.66 6.05 36.81 3.56
4312361436842603520 287.31663 10.55247 6.11427 0.21 0.12 7.82 0.85 0.86 0.07 64.04 12.24 75.54 7.31
5329838158460391296 131.22276 -46.34296 9.55061 -0.04 0.12 8.12 0.94 0.32 0.03 45.72 8.74 55.97 5.41
5351721738384434048 157.29679 -57.61339 3.68217 0.04 0.12 8.23 0.78 0.14 0.03 95.43 18.24 110.36 10.67
5355057622307185280 155.17091 -55.32138 28.13417 0.09 0.12 7.88 1.06 0.73 0.06 19.70 3.77 26.49 2.56
4269036830424588800 288.19714 3.55740 9.48157 -0.09 0.12 8.01 0.95 0.66 0.05 46.05 8.80 55.80 5.40
6059764002146656128 191.59278 -59.12473 6.22015 0.12 0.12 8.17 0.89 0.4 0.04 63.39 12.12 72.68 7.03
3368698813404804352 95.55497 14.67813 7.56693 0.11 0.12 8.19 0.90 0.45 0.04 54.47 10.41 65.03 6.29
2007201567928631296 340.21724 56.82946 10.88566 0.07 0.12 8.19 1.03 0.48 0.04 41.15 7.87 46.63 4.51
5620098679741674496 113.19596 -20.90968 25.97229 0.02 0.12 8.35 1.16 0.53 0.05 21.01 4.02 25.16 2.43
5351331755370445056 161.23472 -56.28954 14.09803 0.09 0.12 8.41 1.05 0.51 0.05 33.66 6.43 39.49 3.82
5338036117182452096 166.05607 -60.97991 16.65281 0.16 0.12 8.31 1.14 0.5 0.05 29.51 5.64 32.37 3.13
4267549637851481344 286.16423 1.30614 17.14132 0.24 0.12 8.20 1.08 0.75 0.07 28.78 5.50 33.51 3.24
473043922712140928 58.59070 58.65333 16.42135 0.08 0.12 8.23 1.01 0.8 0.1 29.91 5.72 37.53 3.63
5854560115494081024 215.45223 -61.54966 9.46659 0.06 0.12 8.30 0.96 0.58 0.05 45.87 8.77 54.31 5.25
5597379741549105280 119.59202 -29.13008 30.14966 0.06 0.12 8.32 1.17 0.72 0.06 18.69 3.57 22.92 2.22
5255254711361371520 157.07013 -59.35018 18.16779 -0.03 0.12 8.39 1.10 0.44 0.06 27.76 5.31 33.09 3.20
4056026175045038464 267.15626 -30.47597 9.31684 -0.07 0.12 8.32 0.98 0.77 0.07 46.65 8.92 54.66 5.29
5334506135119058304 171.27392 -60.73461 5.30947 0.05 0.12 8.57 0.83 0.48 0.1 71.83 13.73 85.31 8.25
2006989121667184384 340.36050 56.43277 6.41520 0.01 0.12 8.68 0.93 0.36 0.04 62.12 11.88 70.07 6.78
2027263738133623168 299.36918 26.55645 6.31965 0.13 0.12 8.32 0.83 1.05 0.09 62.59 11.96 76.85 7.43
5254662177677566464 155.34567 -61.07408 9.76951 -0.16 0.12 8.64 0.95 0.23 0.03 45.11 8.62 55.39 5.36
4096979650282842112 276.18542 -16.79717 6.42433 -0.01 0.12 8.54 0.91 0.67 0.06 62.10 11.87 71.37 6.90
1960981328902089088 330.10476 43.44535 5.33155 0.04 0.12 8.61 0.80 0.45 0.05 71.63 13.69 88.56 8.56
2003938801532007808 342.15829 56.32153 4.98258 0.03 0.12 8.77 0.91 0.4 0.06 75.51 14.44 81.70 7.90
5253795384552296448 158.01837 -61.78262 5.54376 0.1 0.12 8.87 0.92 0.25 0.03 69.35 13.26 76.00 7.35
2058374144759464064 301.11066 34.11225 17.07852 0.12 0.12 8.59 0.99 0.69 0.06 28.98 5.54 37.44 3.62
1960750328384177408 327.92265 43.13402 4.86480 0.11 0.12 8.75 0.80 0.39 0.04 76.71 14.66 91.54 8.85
3329849043206545920 92.80659 9.61249 8.61652 0.25 0.12 8.67 0.99 0.3 0.03 49.02 9.37 53.81 5.20
2027971514401523456 297.09918 27.28648 68.65105 0.09 0.12 8.15 1.24 0.99 0.1 9.87 1.89 13.39 1.29
428620663657823232 7.49410 60.21196 8.00031 0.05 0.12 8.58 0.91 0.66 0.05 52.28 9.99 62.93 6.09
203496585576324224 72.44977 42.28970 11.12794 0.03 0.12 8.70 0.98 0.44 0.06 40.51 7.74 48.85 4.72
5235910694044165760 176.13693 -67.30525 3.08612 0.09 0.12 8.80 0.79 0.43 0.06 109.23 20.88 120.52 11.66
5613972681993587200 115.49584 -25.87617 8.93639 -0.01 0.12 8.77 0.87 0.41 0.04 48.08 9.19 61.85 5.98
201509768065410944 78.16345 42.83178 10.14465 0.07 0.12 8.80 0.85 0.52 0.07 43.46 8.31 57.99 5.61
5350977643913585280 161.52428 -57.54752 4.86002 0.02 0.12 8.88 0.79 0.44 0.05 77.01 14.72 94.00 9.09
5254097093074642944 159.83465 -61.15243 9.19928 0.06 0.12 8.85 1.02 0.24 0.03 46.90 8.97 51.88 5.02
422226488141991296 3.61766 56.25293 5.80885 -0.03 0.12 8.80 0.84 0.44 0.08 67.19 12.84 81.78 7.91
1977074811892425600 332.26206 51.04584 4.32336 0.0001 0.12 9.06 0.75 0.29 0.04 84.38 16.13 104.61 10.12
2078709577944648192 297.06443 43.12692 4.92545 -0.04 0.12 8.95 0.75 0.43 0.05 76.38 14.60 98.26 9.50
5884368498528237952 235.58714 -55.31194 12.64526 0.15 0.12 8.49 0.94 1.17 0.11 36.54 6.98 46.64 4.51
508915489570374272 24.30841 57.75922 14.78983 0.28 0.12 8.83 0.90 0.59 0.06 32.22 6.16 43.38 4.20
5338182833266967680 163.82798 -60.93998 23.01804 0.06 0.12 9.00 1.05 0.48 0.04 23.04 4.40 30.09 2.91
5240441472232302848 165.56688 -64.26289 12.43610 0.04 0.12 8.94 1.02 0.53 0.05 37.16 7.10 44.02 4.26
506779550797525760 31.95200 58.44353 10.87928 0.03 0.12 8.89 0.91 0.65 0.06 41.23 7.88 53.17 5.14
5254295559276699392 159.07421 -61.01256 5.20463 0.1 0.12 9.13 0.87 0.29 0.05 72.83 13.92 82.76 8.00
5257664497238811776 148.85895 -58.42969 7.19688 0.11 0.12 9.09 0.89 0.51 0.04 56.63 10.83 67.08 6.49
5238808628736339584 164.28834 -65.13474 15.70706 0.17 0.12 9.08 0.94 0.47 0.04 30.87 5.90 41.23 3.99
261548119462093568 77.66762 49.68760 8.00243 0.07 0.12 9.13 0.86 0.53 0.06 52.23 9.99 65.62 6.35
2071433765909167232 308.22621 46.60125 15.11767 0.15 0.12 8.95 1.04 0.8 0.07 31.82 6.08 37.90 3.67
5255220656517219840 156.71194 -59.66953 5.34583 0.06 0.12 9.14 0.80 0.58 0.05 71.43 13.65 87.51 8.46
2055014277739104896 303.09511 32.87160 5.95456 0.15 0.12 9.02 0.88 0.88 0.09 65.50 12.52 75.25 7.28
4258436301367796480 280.48492 -4.11066 19.70428 0.14 0.12 8.71 1.04 1.23 0.1 25.92 4.95 32.71 3.16
5884729035255064064 238.67837 -54.56644 12.64485 0.23 0.12 9.04 1.00 0.82 0.1 36.44 6.97 43.44 4.20
2161786374436607616 315.02658 42.59755 14.70714 0.26 0.12 8.52 1.04 1.52 0.12 32.38 6.19 38.13 3.69
5313887130948758016 142.92069 -49.65499 11.19932 0.13 0.12 8.94 0.98 0.92 0.08 40.17 7.68 47.90 4.63
3031875585286182144 110.50990 -14.31818 6.99551 0.04 0.12 9.22 0.73 0.5 0.06 58.03 11.09 81.67 7.90
1873112207907294848 316.06930 39.97223 7.85758 0.06 0.12 9.21 0.86 0.8 0.07 53.00 10.13 66.45 6.43
4253435825622331392 280.73864 -5.82091 12.90230 0.12 0.12 9.22 0.97 0.72 0.08 36.01 6.88 44.75 4.33
6053622679932061056 188.32775 -63.50637 5.26518 0.16 0.12 9.08 0.97 0.86 0.09 72.03 13.77 73.72 7.13
195373217573454464 82.16349 42.43773 3.85955 -0.12 0.12 9.46 0.80 0.52 0.06 92.52 17.69 107.71 10.42
4156450099578283776 279.51377 -8.36895 10.34144 0.2 0.12 8.93 0.94 1.07 0.09 42.63 8.15 51.54 4.98
1968971582984827136 318.66847 41.71634 5.25759 0.17 0.12 9.00 0.83 1.22 0.11 72.08 13.78 85.08 8.23
2008504454839717120 341.60321 59.44220 6.23285 0.0 0.12 9.03 0.89 0.95 0.08 63.55 12.15 73.85 7.14
5337764640889249536 168.58836 -60.05292 10.71674 0.08 0.12 9.33 0.98 0.45 0.05 41.64 7.96 49.29 4.77
5600052040150252800 114.64682 -28.49960 23.17523 -0.01 0.12 9.34 1.01 0.58 0.05 22.98 4.39 31.37 3.03
5887482762148283008 228.20632 -54.75528 8.21980 0.22 0.12 9.11 0.83 0.91 0.1 50.90 9.73 65.30 6.32
3027940437469882880 110.38690 -16.68722 4.25508 -0.06 0.12 9.30 0.71 0.64 0.06 85.60 16.36 110.83 10.72
5327836325732931840 131.23285 -50.56002 5.85828 0.0001 0.12 9.25 0.87 0.72 0.07 66.68 12.75 78.42 7.58
2010285491880986112 346.79198 58.55419 5.44078 0.03 0.12 9.36 0.82 0.64 0.06 70.54 13.48 85.20 8.24
3430067092837622272 91.64561 26.32922 11.30157 -0.08 0.12 9.39 0.90 0.47 0.06 40.18 7.68 53.28 5.15
270272675510149504 64.94524 48.95326 4.97191 0.11 0.12 9.23 0.85 0.92 0.09 75.43 14.42 86.07 8.32
5338024572321721216 164.46108 -60.74208 4.26591 0.08 0.12 9.51 0.68 0.55 0.07 85.02 16.25 112.82 10.91
5338438297925480320 162.89898 -59.38499 4.67684 -0.03 0.12 9.52 0.75 0.52 0.04 79.48 15.19 100.86 9.75
5332375453374624640 178.07378 -65.40418 11.63625 0.19 0.12 9.44 0.92 0.58 0.07 38.92 7.44 49.35 4.77
5964193485048327808 252.91061 -45.42671 28.70301 0.52 0.12 8.96 1.24 1.15 0.11 19.11 3.65 20.57 1.99
459263743483634304 36.80736 59.46060 13.64055 0.04 0.12 9.17 0.97 0.96 0.11 34.59 6.61 43.99 4.25
4265899816338237696 285.33221 0.14700 7.30418 0.15 0.12 9.43 0.88 0.85 0.07 55.91 10.69 67.23 6.50
5864135319959353600 204.15366 -64.55832 34.02131 0.55 0.12 9.24 1.10 0.98 0.1 16.74 3.20 21.44 2.07
3378049163365268608 100.78130 20.93911 3.78800 -0.14 0.12 9.71 0.71 0.28 0.07 93.94 17.96 120.29 11.63
2060021625508894592 302.28232 37.15195 4.36473 0.08 0.12 9.52 0.73 0.61 0.1 83.53 15.97 105.02 10.16
2013029941628292352 359.39565 62.71824 9.81299 0.16 0.12 9.47 0.82 0.66 0.06 44.46 8.50 60.21 5.82
422923956470923008 3.79087 58.42428 4.07133 0.1 0.12 9.64 0.74 0.61 0.06 88.10 16.84 108.45 10.49
2030063919381336832 299.79498 29.45072 7.81633 0.18 0.12 9.39 0.85 0.82 0.07 52.99 10.13 66.42 6.42
5596601154188852352 121.58947 -30.09687 13.67272 0.03 0.12 9.64 1.06 0.57 0.05 34.54 6.60 39.91 3.86
5614312705966204288 117.01604 -25.57777 13.59681 -0.06 0.12 9.63 0.96 0.49 0.05 34.79 6.65 45.11 4.36
5616601820448126336 111.52996 -25.25730 12.35410 0.06 0.12 9.56 0.93 0.74 0.06 37.32 7.13 48.19 4.66
2015820463470505600 354.31691 62.42899 6.29571 0.15 0.12 9.33 0.89 1.08 0.09 62.73 11.99 72.48 7.01
6055722403534963840 195.79449 -60.87747 4.42411 0.06 0.12 9.54 0.82 0.78 0.08 82.72 15.81 96.10 9.29
1999252442448732288 358.02927 58.74172 12.14102 0.32 0.12 9.38 0.89 0.86 0.08 37.49 7.17 48.81 4.72
4303770918113986304 299.38759 11.04366 6.17878 0.14 0.12 9.76 0.98 0.14 0.02 63.67 12.17 66.83 6.46
426881614218441600 12.47192 60.12738 4.50171 0.07 0.12 9.59 0.76 0.7 0.08 81.58 15.59 100.92 9.76
5932812431123862016 241.29147 -53.91943 6.19820 0.18 0.12 9.61 0.94 0.78 0.08 63.43 12.13 68.81 6.65
4104857784196182400 277.83228 -13.10818 4.19805 0.05 0.11 9.59 0.87 0.8 0.08 86.18 16.47 94.14 9.10
3423693395726613504 90.65244 22.23415 5.52864 -0.16 0.12 9.68 0.90 0.67 0.06 70.12 13.41 80.11 7.75
4307944836090489600 290.25978 8.51633 7.23886 0.09 0.12 9.39 0.80 1.1 0.09 56.42 10.78 73.81 7.14
1873250780732545920 314.33678 40.17749 20.13436 0.15 0.12 9.42 0.99 1.13 0.11 25.48 4.87 33.94 3.28
4505300988492333312 281.47541 12.33610 7.50770 0.23 0.12 9.82 0.86 0.53 0.07 54.58 10.43 66.68 6.45
3050050207554658048 105.24924 -8.70898 8.01493 -0.06 0.12 9.65 0.91 0.68 0.07 52.41 10.02 63.52 6.14
1825211056159949440 293.80677 19.20239 51.81409 0.26 0.12 8.83 1.19 1.6 0.2 12.20 2.33 16.11 1.56
1808020329279916288 300.29090 15.80350 6.10788 0.3 0.12 9.99 0.95 0.31 0.04 63.89 12.21 67.58 6.54
5937099633141128448 251.32962 -51.34264 20.81444 0.33 0.12 9.74 1.15 0.74 0.06 24.68 4.72 27.65 2.67
2070224337474904064 311.49913 45.30693 10.14193 0.25 0.12 9.46 0.93 1.12 0.09 43.20 8.26 52.35 5.06
4266218129306491520 283.74805 -0.07678 65.83000 -0.07 0.11 9.09 1.00 1.57 0.14 10.25 1.96 17.87 1.73
5309174967720762496 144.21441 -53.03278 7.13394 0.11 0.12 9.83 0.84 0.93 0.11 57.02 10.90 71.14 6.88
5864955727424819200 203.49590 -64.05556 15.03681 0.41 0.12 9.85 1.16 0.57 0.06 31.66 6.05 32.45 3.14
5307761545524640256 147.17282 -55.51953 5.32417 0.12 0.12 9.85 0.86 0.79 0.1 71.51 13.67 82.12 7.94
3127142323596470144 99.27019 3.06396 5.37867 0.09 0.12 9.70 0.87 0.95 0.08 71.02 13.58 80.89 7.82
5699042480743325312 120.09545 -23.70317 5.02730 -0.07 0.12 10.24 0.88 0.26 0.04 75.25 14.39 85.65 8.28
188724234539584256 78.84160 40.07802 18.19449 -0.19 0.12 9.88 1.13 0.74 0.1 27.89 5.33 32.74 3.17
5932997939411720960 243.72813 -53.33844 3.45293 0.08 0.12 9.82 0.78 0.92 0.08 100.16 19.15 114.75 11.10
5597327141100381568 119.74674 -29.30786 14.14729 -0.12 0.12 10.15 1.05 0.61 0.05 33.81 6.46 40.38 3.91
2171569966347494400 324.36718 51.76247 6.11835 0.02 0.12 10.01 0.82 0.89 0.08 64.43 12.32 80.50 7.79
201574982848108416 74.92307 40.83603 10.28885 -0.13 0.12 10.01 0.91 0.73 0.08 43.29 8.27 55.65 5.38
3127458403131746048 101.78917 3.96710 4.13364 -0.04 0.12 10.25 0.81 0.42 0.04 87.49 16.72 101.97 9.86
5878388529664102016 218.79935 -60.99798 17.09796 0.44 0.12 9.97 0.95 1.27 0.12 28.63 5.47 37.19 3.60
4096140001386430080 275.82979 -18.57477 6.56964 0.11 0.12 9.86 0.88 1.13 0.09 60.78 11.62 71.36 6.90
4096341040228858240 275.27308 -18.45547 9.76316 0.1 0.12 9.81 0.72 1.3 0.17 44.73 8.55 67.69 6.55
3133819112256378368 100.02326 7.60584 2.70555 0.05 0.12 10.20 0.77 0.74 0.08 121.13 23.16 133.11 12.87
4253442933709196288 280.25276 -6.09723 7.41611 0.18 0.12 9.91 0.91 1.1 0.1 55.20 10.55 64.44 6.23
2198162651499971200 329.46952 56.16389 17.86614 0.05 0.12 9.86 1.12 0.92 0.1 28.05 5.36 32.31 3.12
3044483895581000192 107.31421 -13.78609 4.67010 0.01 0.12 10.22 0.93 0.77 0.07 79.46 15.19 83.77 8.10
5715183929918131968 115.47870 -21.13306 5.51659 0.13 0.12 10.35 0.89 0.45 0.04 69.54 13.29 78.23 7.57
2165771172070496512 317.72654 49.14204 7.25140 0.06 0.12 10.06 0.90 1.05 0.09 56.40 10.78 66.82 6.46
5698636279917579520 119.52141 -24.04176 5.25093 -0.1 0.12 10.44 0.81 0.35 0.05 72.83 13.92 89.59 8.66
2055809495218465152 303.99301 35.01470 6.71689 0.21 0.12 9.85 0.81 1.3 0.17 59.54 11.38 74.86 7.24
5258574068224211200 153.88689 -58.17444 4.93266 0.18 0.12 10.33 0.95 0.59 0.08 75.71 14.47 77.28 7.47
5352181712213705856 159.03578 -56.04323 6.98458 0.08 0.12 10.25 0.89 0.72 0.06 58.02 11.09 68.48 6.62
514674937641488256 32.62154 63.29753 4.03762 -0.01 0.12 10.38 0.76 0.76 0.1 89.00 17.01 107.97 10.44
5241780677399802624 165.37783 -62.29079 10.35641 -0.44 0.12 10.35 1.01 0.63 0.06 43.53 8.32 52.32 5.06
522737141009400192 16.45093 61.75493 5.99378 0.16 0.12 10.33 0.91 0.71 0.07 65.15 12.45 72.58 7.02
506581226385580288 27.77925 59.88821 6.20638 -0.07 0.12 10.41 0.91 0.66 0.06 63.91 12.22 73.75 7.13
2016028168089215488 356.26093 63.00385 7.80132 0.1 0.12 10.19 1.01 1.01 0.08 53.22 10.17 56.91 5.50
3112475495616980992 104.50389 -0.37596 7.42825 -0.02 0.12 10.51 0.98 0.59 0.06 55.51 10.61 61.39 5.94
4313179507891570304 287.50172 12.53654 13.44336 0.36 0.12 10.06 0.80 1.38 0.18 34.59 6.61 50.36 4.87
4256744187345732224 280.53297 -4.29349 11.05407 0.34 0.12 9.90 0.89 1.26 0.1 40.29 7.70 51.22 4.95
4147381366335558784 272.50888 -13.54596 5.30137 0.12 0.12 10.02 0.83 1.31 0.11 71.75 13.71 85.25 8.24
2166861170366710272 313.73970 47.53379 4.04917 0.05 0.12 10.37 0.74 1.02 0.13 88.62 16.94 109.28 10.57
2062267687221984128 304.72630 40.06447 11.20994 0.3 0.12 9.95 0.83 1.65 0.21 39.91 7.63 54.81 5.30
3339415417140734208 81.54016 11.85366 4.23202 -0.06 0.1 10.61 0.72 0.68 0.07 85.97 16.43 110.33 10.67
3106349738382214144 102.71778 -1.42923 8.70213 -0.03 0.12 10.60 0.85 0.64 0.06 49.12 9.39 64.61 6.25
5973635442376616448 259.35610 -37.31884 16.26439 0.16 0.12 9.63 0.79 2.09 0.24 30.05 5.74 46.80 4.53
3132210870342377344 98.04560 6.65306 6.73200 -0.11 0.12 10.57 0.82 0.71 0.07 60.10 11.49 77.68 7.51
2016581673416790656 350.61846 62.75714 15.09229 0.23 0.12 10.35 1.05 1.27 0.11 31.77 6.07 37.15 3.59
2176050304426499840 321.73341 54.49144 31.11313 0.19 0.12 9.81 0.91 1.68 0.22 18.16 3.47 28.95 2.80
4265371574109405824 284.35111 -0.73024 2.98774 0.0001 0.12 10.62 0.72 0.99 0.14 112.36 21.48 133.45 12.91
2030427789038000256 299.45419 30.26589 11.66190 0.25 0.12 10.53 0.82 1.05 0.13 38.77 7.41 54.19 5.24
6057514092119497472 183.24856 -62.09682 6.39723 0.08 0.12 10.57 0.97 0.86 0.07 62.11 11.87 66.74 6.45
3106015688704277504 103.19237 -2.45823 3.95795 0.09 0.12 10.57 0.86 0.74 0.06 90.08 17.22 96.88 9.37
5338021170706962176 164.10919 -60.73268 13.59602 0.1 0.12 10.62 0.90 0.72 0.07 34.60 6.61 46.79 4.53
4253603501158148736 280.61175 -5.34085 3.91702 0.12 0.12 10.55 0.78 1.05 0.1 90.71 17.34 106.37 10.29
2931247014102560000 108.29864 -18.73074 5.72971 -0.07 0.12 10.65 1.04 0.62 0.12 68.00 13.00 67.16 6.49
2011892703004353792 359.57487 61.22105 4.87504 -0.01 0.12 10.72 0.84 0.75 0.07 76.91 14.70 89.27 8.63
228741784865956224 64.27528 41.73183 4.29014 -0.06 0.12 10.71 0.79 0.72 0.09 85.06 16.26 102.46 9.91
2007997408188526336 337.20867 58.21093 7.23261 0.02 0.12 10.70 0.91 0.86 0.07 56.59 10.82 66.85 6.47
4104869264724284544 277.84319 -12.92872 14.74800 0.33 0.12 10.36 1.06 1.29 0.11 32.23 6.16 36.79 3.56
459035766618689280 36.89776 58.91715 5.53191 0.01 0.12 10.47 0.89 1.28 0.11 69.68 13.32 78.74 7.61
4069645924308096512 271.20328 -22.73241 15.41170 0.35 0.12 10.24 1.06 1.67 0.14 31.13 5.95 35.72 3.45
458239995077788544 38.63042 58.83162 5.36518 0.15 0.12 10.56 0.85 1.2 0.1 71.01 13.57 81.96 7.93
4278570592634887552 282.06801 0.81764 4.40040 0.14 0.11 10.23 0.68 1.99 0.17 82.83 15.83 109.75 10.61
522468168674975616 18.17150 61.21335 4.25959 -0.08 0.12 11.08 0.84 0.63 0.07 85.59 16.36 97.28 9.41
2027621594813939840 299.66735 27.68367 13.60804 0.16 0.12 10.41 0.93 1.6 0.21 34.51 6.60 45.19 4.37
3128293447849074048 104.21285 4.51619 3.01397 0.04 0.12 11.02 0.74 0.78 0.1 111.45 21.30 129.37 12.51
5620400182140135168 112.95453 -20.14966 4.28530 -0.14 0.12 11.05 0.81 0.67 0.06 85.37 16.32 100.97 9.76
3330259852538068608 91.85611 11.15198 3.88788 -0.25 0.12 11.26 0.90 0.5 0.06 92.41 17.67 98.37 9.51
5323839566610513792 136.65872 -52.35746 6.25582 0.13 0.12 10.72 0.99 0.95 0.08 63.09 12.06 65.70 6.35
2068663855595724672 304.05282 42.10869 33.25471 0.08 0.12 9.92 1.56 1.46 0.19 17.31 3.31 14.49 1.40
2166303099490547072 311.55230 45.47861 5.09882 0.15 0.12 10.53 0.83 1.45 0.19 73.87 14.12 86.34 8.35
4094007532908816896 273.01903 -20.70402 13.55784 0.33 0.12 10.50 1.38 1.22 0.34 34.40 6.58 27.91 2.70
4095782655730995968 272.44454 -18.37730 7.28954 0.15 0.11 10.35 0.89 1.5 0.16 56.00 10.70 66.68 6.45
5336389564126521728 175.70084 -58.99339 12.18290 0.21 0.12 11.05 1.00 0.75 0.08 37.53 7.17 44.20 4.27
430766016998901376 8.31747 62.90726 6.84694 0.02 0.12 11.03 0.78 1.04 0.09 59.05 11.29 78.26 7.57
5859119760248045312 198.50696 -64.32488 10.35346 0.27 0.12 10.94 0.92 1.06 0.13 42.49 8.12 52.36 5.06
5311616398935271168 140.00627 -52.85618 13.23436 0.04 0.12 10.91 0.97 0.98 0.11 35.41 6.77 44.43 4.30
457807268533229056 38.46902 57.02750 3.64996 -0.08 0.12 11.23 0.79 0.84 0.08 96.48 18.44 112.35 10.86
5350852677538959104 162.75755 -58.59058 13.45770 0.28 0.12 11.05 1.02 0.94 0.08 34.66 6.63 40.62 3.93
2016626856473497344 352.30314 63.37430 14.37838 0.12 0.12 10.93 0.98 1.29 0.11 33.11 6.33 41.74 4.04
506699870563323264 33.28119 58.07995 4.56568 -0.08 0.12 11.41 0.80 0.62 0.06 81.11 15.51 98.24 9.50
5981406000300438016 241.23010 -51.95353 10.78575 0.27 0.12 10.57 0.99 1.61 0.13 41.16 7.87 47.71 4.61
5308893149150949248 145.29272 -53.81604 5.90470 0.09 0.12 11.19 0.86 0.97 0.09 66.06 12.63 77.74 7.52
3441145084801214464 83.65273 26.20240 3.89658 -0.21 0.12 11.28 0.75 0.77 0.1 92.12 17.61 114.37 11.06
3113680251125330304 104.16582 0.19004 4.02271 0.02 0.12 11.28 0.78 0.73 0.09 89.17 17.04 105.40 10.19
2015622212085282048 354.86371 62.37214 5.66471 0.04 0.12 11.20 0.88 1.03 0.09 68.34 13.06 78.35 7.58
2034428980559814400 299.89044 33.74603 5.78256 0.24 0.12 11.15 0.89 0.99 0.13 66.80 12.77 75.07 7.26
5866191402324493952 212.07133 -61.73644 17.75427 0.21 0.12 10.66 1.00 1.64 0.32 28.03 5.36 35.87 3.47
4145697876614018048 272.87749 -15.92598 9.00985 -0.03 0.12 10.73 0.80 1.69 0.17 47.81 9.14 66.52 6.43
5521354838988727168 123.53349 -42.56814 49.32243 -0.04 0.12 11.13 1.04 1.0 0.13 12.81 2.45 20.03 1.94
4512633184897230336 286.69230 14.92950 38.70391 0.03 0.12 11.20 0.99 0.95 0.12 15.42 2.95 23.99 2.32
3105860283909081728 103.05071 -2.80696 5.45648 0.01 0.12 11.50 0.82 0.79 0.07 70.43 13.46 85.43 8.26
2011488250218029184 357.48342 59.94070 8.19255 0.1 0.12 11.13 0.79 1.26 0.16 51.24 9.79 69.61 6.73
2067549118302850304 306.08059 40.56106 19.93185 0.18 0.12 10.57 0.79 2.24 0.29 25.65 4.90 42.00 4.06
2012787293154800896 358.60238 62.14947 4.56617 0.08 0.12 11.47 0.75 0.96 0.12 80.66 15.42 101.21 9.79
5865206961464617088 201.62523 -63.16263 12.88255 0.2 0.12 11.15 0.90 1.34 0.21 35.95 6.87 47.54 4.60
2010134274671099264 345.33801 57.86702 3.91963 0.0001 0.12 11.52 0.77 0.92 0.12 91.04 17.40 108.38 10.48
510584788742165760 19.00502 61.62071 4.27826 0.0001 0.12 11.38 0.85 1.16 0.15 85.07 16.26 95.05 9.19
5600915775257809152 119.42569 -27.60189 13.45727 -0.22 0.12 11.67 0.90 0.84 0.1 35.27 6.74 49.19 4.76
5537860123428416640 119.69307 -38.99433 15.55562 -0.05 0.12 11.56 0.94 0.9 0.12 31.34 5.99 42.40 4.10
4255229094685654528 282.53849 -4.36812 6.41100 0.25 0.12 11.03 0.92 1.78 0.18 61.64 11.78 68.76 6.65
4260210878780635904 280.34067 -1.11123 17.14211 0.38 0.12 11.08 1.07 1.75 0.24 28.64 5.47 33.30 3.22
2200018111723748224 335.91092 57.68078 3.76792 0.15 0.12 11.64 0.74 1.06 0.14 93.38 17.85 112.39 10.87
2028224024136014464 296.93528 27.91823 12.22518 0.19 0.12 11.29 0.73 1.58 0.2 37.46 7.16 58.43 5.65
1825190337236422016 293.93648 18.94515 32.07100 0.03 0.11 10.67 0.78 2.26 0.19 17.84 3.41 33.18 3.21
3441484760885586176 86.43715 27.06790 3.61578 -0.03 0.12 11.78 0.77 1.13 0.15 97.02 18.55 113.71 11.00
4063826557167149440 268.57334 -26.75821 5.74836 0.11 0.12 10.96 0.87 2.06 0.17 67.41 12.89 77.71 7.51
2060460704279873536 304.19788 36.54994 4.94485 0.2 0.12 11.61 0.69 1.45 0.19 75.51 14.44 101.27 9.79
5312297855621621504 141.28073 -53.20986 34.54118 -0.17 0.12 11.74 1.00 1.23 0.17 16.96 3.24 25.94 2.51
3445039825569144192 86.71173 31.59791 3.04675 -0.08 0.12 11.99 0.76 0.76 0.1 110.98 21.21 127.47 12.33
4153413252782596864 277.06045 -11.25244 24.35220 0.11 0.11 10.77 0.88 2.21 0.21 22.02 4.21 34.48 3.33
3106642552072285952 99.26410 -2.82410 4.09679 -0.13 0.12 11.97 0.84 0.81 0.1 88.37 16.89 100.65 9.73
1825437177598003456 292.79367 19.25704 12.89635 0.26 0.12 11.39 0.86 1.66 0.21 35.85 6.85 49.18 4.76
189739251272296192 85.62191 37.64633 3.41289 -0.33 0.12 12.06 0.80 0.84 0.11 102.51 19.60 118.87 11.50
3326443821335586816 98.40492 9.20357 4.66216 -0.18 0.12 12.32 0.89 0.76 0.07 80.08 15.31 89.03 8.61
3113441691460573312 102.63473 0.00700 7.09709 -0.13 0.12 12.00 0.90 0.88 0.11 57.72 11.03 69.16 6.69
462252662762965120 50.94951 59.35567 4.15677 -0.16 0.12 11.86 0.81 1.22 0.16 87.47 16.72 103.48 10.01
3126452998526263040 101.86222 2.51707 7.45769 -0.16 0.12 11.96 0.89 1.08 0.09 55.61 10.63 68.50 6.62
3125437672556115968 95.40033 4.07357 3.42198 -0.13 0.12 12.34 1.12 0.37 0.05 101.60 19.42 83.05 8.03
2033008274099620480 296.26534 31.33077 4.28853 -0.09 0.12 12.26 0.77 0.87 0.11 85.17 16.28 105.05 10.16
3102535635624415872 104.34904 -3.84334 3.93815 -0.12 0.12 12.19 0.84 1.03 0.09 91.09 17.41 102.89 9.95
506923449381427968 32.69321 59.25369 4.00670 0.0001 0.12 12.28 0.83 0.94 0.12 89.50 17.11 101.11 9.78
429890595286480384 0.67404 61.86107 4.30540 -0.1 0.12 12.16 0.99 0.99 0.13 84.95 16.24 82.98 8.02
2193449320015954688 312.27326 58.89921 19.07777 -0.17 0.12 12.35 0.96 0.99 0.13 26.86 5.13 37.75 3.65
3052092481686246016 107.65830 -7.12290 3.28775 -0.14 0.12 12.48 0.85 0.68 0.09 104.83 20.04 111.96 10.83
2033589572148408832 298.59744 31.22691 4.85108 0.22 0.12 12.22 0.78 1.37 0.18 76.59 14.64 92.76 8.97
2030848897634605440 300.19314 30.90759 6.96269 0.2 0.12 12.11 0.74 1.41 0.18 57.92 11.07 79.42 7.68
3099066951319051008 102.70284 -7.98073 4.80937 -0.55 0.12 12.66 0.92 0.62 0.08 79.18 15.14 89.41 8.65
2055122987639665664 301.33609 32.65909 4.95135 0.09 0.12 12.33 0.87 1.35 0.18 75.73 14.48 84.81 8.20
2033636644993530240 298.89083 31.76387 21.76442 -0.12 0.12 12.12 0.99 1.52 0.2 24.21 4.63 33.83 3.27
3399325052663342720 85.88248 19.42002 3.44815 -0.68 0.12 12.87 0.88 0.49 0.06 102.94 19.68 114.33 11.06
1824511899869141120 295.14631 19.28555 4.43695 0.1 0.12 12.19 0.69 1.81 0.23 82.42 15.75 108.22 10.47
465012883624730624 38.77408 59.38407 3.23912 0.09 0.12 12.37 0.73 1.4 0.18 105.21 20.11 124.98 12.09
3051692843568009600 106.78562 -7.79513 4.49664 -0.17 0.12 12.59 0.78 0.87 0.11 82.33 15.74 101.54 9.82
5613564621430610560 111.82868 -25.78535 7.42027 -0.13 0.12 12.70 1.14 0.78 0.23 55.77 10.66 53.11 5.14
2059598687167348352 299.44206 35.63605 6.22363 0.12 0.12 12.70 0.75 1.26 0.16 63.36 12.11 83.91 8.11
3331279542194394240 96.01728 11.70884 3.18119 -0.31 0.12 12.89 0.93 0.99 0.13 108.18 20.68 107.63 10.41
486834100624652800 54.08395 62.28723 3.99710 -0.16 0.12 12.68 0.75 1.31 0.17 90.17 17.24 112.45 10.87
3331144684519753984 97.81061 11.85034 5.09056 -0.1 0.12 12.75 0.83 1.32 0.17 74.60 14.26 89.72 8.68
3120059651944988544 98.19498 0.04315 4.70810 -0.26 0.12 13.00 0.90 1.0 0.08 79.70 15.23 89.01 8.61
4259511653784796032 280.05397 -2.38429 23.06493 0.44 0.12 12.14 0.20 2.78 0.36 22.70 4.34 68.39 6.61
200016111582079744 73.82548 39.97972 2.12056 -0.54 0.12 13.43 0.76 0.73 0.08 149.31 28.54 165.83 16.04
3117307814859500416 97.77268 -2.14679 3.13538 -0.09 0.12 13.42 0.80 0.9 0.12 108.57 20.75 120.59 11.66
2034155854985643520 299.78757 32.69542 4.92045 0.26 0.12 12.71 0.90 1.69 0.22 75.65 14.46 80.46 7.78
3051144427784813824 103.54766 -7.66438 3.45468 -0.49 0.12 13.38 0.73 0.85 0.11 102.11 19.52 130.23 12.59
187324728037490048 78.86327 37.37246 4.91075 -0.31 0.12 13.12 0.76 1.2 0.16 77.27 14.77 100.63 9.73
5618354751226656640 112.51063 -23.67398 3.54434 -0.31 0.12 13.37 0.74 1.08 0.14 99.49 19.02 123.71 11.96
2034684200359279488 297.82201 32.67553 15.00321 -0.23 0.12 13.17 0.72 1.42 0.18 32.43 6.20 55.87 5.40
3127739019113627392 101.06665 4.49839 2.48381 -0.4 0.12 13.44 0.75 1.26 0.11 131.46 25.13 151.23 14.62
3355398399202605696 98.64705 13.07908 2.30821 -0.09 0.12 11.30 0.69 0.58 0.07 137.66 26.32 161.24 15.59
429562773322439296 3.51343 60.98626 3.63025 -0.08 0.12 12.01 0.81 0.99 0.13 96.88 18.52 110.46 10.68
258412862056729472 67.41412 48.42197 22.95540 0.2 0.12 9.70 1.12 1.24 0.13 22.98 4.39 27.39 2.65
5600628115523816320 117.51301 -28.25514 7.19837 -0.07 0.12 10.43 0.88 0.78 0.1 56.98 10.89 69.79 6.75
525136962570940160 18.75456 65.59940 6.27214 0.06 0.12 10.24 0.84 1.17 0.1 63.11 12.06 77.44 7.49
510852725982463232 22.50492 62.28407 5.39964 -0.01 0.12 11.65 0.80 1.32 0.17 71.05 13.58 87.96 8.51
3425576270732293632 93.99953 23.74749 2.63503 -0.22 0.12 11.68 0.73 0.75 0.1 124.79 23.86 145.66 14.09
2011892325047232256 359.53933 61.21370 5.14106 0.11 0.12 10.53 0.74 0.75 0.1 73.50 14.05 95.33 9.22
429385923752386944 0.24680 60.95900 4.36540 0.06 0.12 10.97 0.82 0.9 0.07 83.58 15.98 96.54 9.34
505178760644698880 31.25914 57.14293 3.29710 -0.35 0.12 12.38 0.82 0.35 0.05 105.37 20.14 119.35 11.54
279382060625871360 76.63188 55.35351 3.29482 0.06 0.12 7.18 0.78 0.55 0.07 103.94 19.87 117.05 11.32
2209335510692749056 351.39493 64.79041 9.50486 0.03 0.12 11.37 0.92 1.49 0.19 45.78 8.75 56.39 5.45
4256740751371777408 280.62704 -4.33066 9.99392 0.3 0.12 11.18 1.02 1.78 0.23 43.62 8.34 47.67 4.61
3344297935963515008 91.43635 13.23999 4.91049 -0.22 0.12 11.85 0.87 0.71 0.06 77.03 14.73 89.21 8.63
430647231080076416 5.01280 63.17979 3.81059 -0.08 0.12 11.66 0.77 1.01 0.13 93.31 17.84 111.41 10.77
206577210999441536 74.41700 46.09253 13.84141 -0.15 0.12 11.22 0.92 1.06 0.09 34.42 6.58 46.85 4.53
465719182408723072 41.18048 61.46470 3.83242 0.19 0.12 10.47 0.76 0.76 0.09 92.04 17.59 108.86 10.53
2005011237689458688 335.31995 54.53204 4.47912 0.01 0.12 11.53 0.80 0.76 0.07 82.07 15.69 97.77 9.46
2011315528113463808 354.70162 59.39182 4.99751 0.03 0.12 10.51 0.77 1.09 0.1 75.34 14.40 94.59 9.15
5338207327417387520 163.13667 -60.52675 4.67455 0.04 0.12 11.09 0.87 0.54 0.08 79.31 15.16 88.05 8.52
201222280134342144 78.29160 41.99052 15.70027 -0.3 0.12 11.01 0.87 0.62 0.06 31.38 6.00 47.13 4.56
198681686717279616 72.85353 38.18855 2.65952 -0.57 0.12 13.07 0.76 0.78 0.07 125.41 23.97 147.16 14.23
5312196047720402048 143.34884 -52.75585 6.45365 -0.01 0.12 11.12 0.89 1.14 0.1 61.88 11.83 73.08 7.07
429544700100302080 4.26041 60.80280 6.79877 -0.59 0.12 13.63 0.94 1.02 0.13 60.63 11.59 72.76 7.04
430670222050230912 9.18544 62.27424 6.23963 -0.12 0.12 11.80 0.84 1.16 0.15 63.76 12.19 79.26 7.67
2073935223599391872 300.89457 39.15963 3.37052 0.02 0.12 13.26 0.58 1.02 0.13 102.27 19.55 143.78 13.90
465365517618881536 36.73621 60.57141 7.46778 -0.13 0.12 10.87 0.87 1.54 0.2 55.49 10.61 69.81 6.75
229602496313775872 65.82989 44.23687 2.04161 -0.83 0.12 13.67 0.82 0.84 0.11 155.32 29.69 166.29 16.08
197337185858157440 84.11148 44.59135 4.40506 -0.05 0.12 12.12 0.85 0.48 0.06 83.31 15.93 93.93 9.08
189726984845700480 86.05833 37.58687 5.25992 -0.24 0.12 11.65 0.92 0.74 0.1 73.09 13.97 81.49 7.88
202939854734748032 70.99117 40.83478 8.63878 -0.38 0.12 11.16 0.88 0.72 0.06 50.00 9.56 65.85 6.37
256735552768873856 66.40539 45.62032 11.26216 -0.28 0.12 12.53 1.00 1.76 0.2 40.57 7.76 49.36 4.77
506602976101284736 26.76131 59.60626 5.60311 -0.52 0.12 13.27 0.98 0.64 0.15 70.27 13.43 77.25 7.47
2005753545481718912 331.89771 55.36274 5.65786 0.08 0.12 12.24 0.76 1.15 0.15 68.31 13.06 88.76 8.58
470386952863752576 61.53736 58.80875 12.64561 -0.05 0.12 10.30 1.11 0.7 0.09 36.79 7.03 40.12 3.88
467560314629168640 41.46454 63.30457 5.90408 -0.39 0.12 11.99 0.81 0.91 0.12 67.17 12.84 87.18 8.43
248494232082353152 56.34731 48.08348 4.11838 -0.1 0.12 10.55 0.77 0.65 0.08 87.92 16.81 107.10 10.36
444443941646255232 59.37393 54.93807 8.17320 -0.02 0.12 11.16 1.53 0.83 0.23 51.55 9.85 32.98 3.19
468431815031779456 60.37888 55.04533 6.60462 -0.14 0.12 11.96 1.37 0.87 0.23 61.05 11.67 44.74 4.33
430630708354628096 5.99020 62.95015 6.16742 -0.02 0.12 12.59 0.87 1.5 0.19 64.12 12.26 75.96 7.35
523887951723531648 11.62454 63.54327 5.51324 0.11 0.12 11.20 0.72 1.29 0.17 69.62 13.31 92.76 8.97
257429344607790336 69.65808 47.74028 26.09642 -0.1 0.12 12.28 1.11 1.82 0.24 21.02 4.02 27.04 2.62
522609765154882688 18.58138 62.04403 5.07914 0.03 0.12 11.93 0.93 2.07 0.27 74.40 14.22 79.63 7.70
2015458213056909184 351.49362 61.26683 3.99980 -0.09 0.12 12.53 0.85 0.92 0.12 89.90 17.19 100.08 9.68
5436296928693979392 143.46188 -36.61574 5.89836 -0.23 0.12 9.20 0.55 0.41 0.05 66.85 12.78 112.21 10.85
473615222081933952 61.88666 60.31846 5.29505 0.01 0.12 11.35 0.78 0.76 0.07 72.09 13.78 90.79 8.78
5332397512328481920 177.73502 -65.14071 4.94497 0.07 0.12 11.18 0.81 0.91 0.08 75.85 14.50 90.86 8.79
2166382882810197504 312.86071 46.12103 8.73958 0.22 0.12 11.58 0.84 1.4 0.18 48.53 9.28 62.81 6.07
2164359918864249728 316.94415 46.73698 5.05720 0.14 0.12 11.92 0.78 0.99 0.13 74.37 14.22 91.61 8.86
3125834802411655552 100.82247 1.16092 1.91946 -0.33 0.12 13.82 0.77 1.13 0.09 160.14 30.61 168.82 16.33
2058874388200159872 302.80663 35.41354 7.57436 0.21 0.12 11.56 0.78 1.35 0.18 54.24 10.37 72.26 6.99
511048061089677568 20.96562 62.52223 6.04096 -0.04 0.12 11.67 1.14 1.04 0.53 65.20 12.46 58.93 5.70
1978741912045050624 323.16842 49.21250 5.86447 0.09 0.12 11.43 0.88 0.71 0.09 66.42 12.70 76.27 7.38
515599111517099136 33.60315 65.59945 5.02963 -0.21 0.12 11.91 1.01 0.7 0.12 75.59 14.45 75.61 7.31
2016648022068515840 353.16241 63.06921 4.74285 0.12 0.12 12.26 1.54 0.83 0.15 78.21 14.95 43.69 4.23
2059001995949587840 301.87263 35.34634 12.97070 0.26 0.12 12.20 0.82 1.65 0.21 35.69 6.82 51.18 4.95
1981006115714214912 327.39800 52.39523 4.63949 -0.02 0.12 11.48 1.06 0.91 0.23 79.94 15.28 73.33 7.09
4093976334264606976 273.85944 -20.62955 6.17916 0.24 0.12 10.27 0.79 1.11 0.14 63.45 12.13 79.99 7.74
4096341040228858240 275.27308 -18.45547 9.76289 0.05 0.11 9.81 0.89 1.13 0.14 44.81 8.56 57.38 5.55
2932101334643047680 105.10347 -20.43170 2.55781 -0.26 0.12 12.70 0.88 0.36 0.05 127.88 24.45 127.48 12.33
4104857784196182400 277.83228 -13.10818 4.19805 0.05 0.11 9.59 0.87 0.8 0.08 86.18 16.47 94.14 9.10
5250032958818831360 146.31159 -62.50787 35.55731 0.24 0.12 3.47 1.30 0.21 0.03 16.35 3.12 17.86 1.73
5965206341417253248 258.27204 -43.38334 9.56128 0.35 0.12 11.67 1.01 2.13 0.28 45.07 8.61 49.23 4.76
4094098826707138048 272.59876 -20.82439 24.40551 0.47 0.12 11.63 1.40 1.92 1.1 21.71 4.15 19.12 1.85
4258264330889074176 281.17731 -4.02402 13.83306 0.11 0.12 9.02 0.61 1.7 0.22 34.13 6.52 62.63 6.06
473239154746762112 56.53439 58.78422 5.78758 -0.11 0.12 11.55 0.82 0.84 0.08 67.56 12.92 83.89 8.11
462407693902385792 52.35821 60.44647 11.26305 -0.28 0.12 11.93 1.02 1.18 0.1 40.57 7.75 48.51 4.69
3445193619757587456 86.93772 32.01464 6.76237 -0.27 0.12 10.59 0.84 0.59 0.08 60.22 11.51 76.92 7.44
5613165915335320192 111.16913 -26.18849 5.81569 0.01 0.12 11.54 0.90 0.94 0.12 67.03 12.81 75.91 7.34
3437377432112957952 91.35182 28.78970 3.17497 0.0001 0.12 11.64 0.84 0.52 0.07 107.19 20.49 114.08 11.03
513074186146353536 24.74994 64.98924 2.87156 -0.01 0.12 11.09 0.69 1.03 0.11 115.91 22.16 139.81 13.52
447874379264574848 48.72724 55.88029 3.22022 0.06 0.12 11.93 1.58 0.66 0.17 105.80 20.22 52.38 5.07
2200995921154697216 340.04316 60.56380 8.97551 0.01 0.12 11.25 1.80 0.73 0.11 47.89 9.15 23.79 2.30
3351921532976862336 100.15651 11.72748 4.97800 -0.04 0.12 11.81 1.33 0.54 0.14 75.75 14.48 53.68 5.19
2014609252631258496 342.09618 60.40476 4.27840 -0.05 0.12 11.59 1.32 0.74 0.15 85.21 16.29 59.02 5.71
2005753545481718912 331.89773 55.36275 5.65786 0.08 0.12 12.24 0.76 1.15 0.15 68.31 13.06 88.76 8.58
524713856754200704 20.33778 64.10079 4.70346 -0.01 0.12 11.52 1.39 0.76 0.25 79.07 15.12 51.71 5.00
1998384927774603520 359.11116 58.02686 4.73525 -0.19 0.12 11.72 0.87 0.93 0.12 79.15 15.13 90.91 8.79
473293889810320128 57.10698 59.44227 5.06550 -0.04 0.12 10.06 1.81 0.47 0.21 74.73 14.29 32.55 3.15
272444829450300160 67.57792 53.94018 6.56999 -0.19 0.12 11.91 1.04 0.77 0.25 61.41 11.74 63.45 6.14
469680173047881344 60.94355 57.24773 5.12457 -0.25 0.12 11.66 1.18 0.7 0.15 74.60 14.26 63.67 6.16
3455325108309625088 88.24494 36.39366 7.84850 -0.18 0.12 10.20 0.86 0.53 0.14 53.49 10.22 69.08 6.68
5254070090673438592 160.59597 -61.16592 2.87598 -0.18 0.12 10.08 0.75 0.52 0.09 116.45 22.26 135.56 13.11
5333259323269569792 177.31673 -63.07858 3.17388 0.06 0.12 9.86 0.70 0.5 0.09 107.00 20.45 129.85 12.56
4283775646336574336 279.06641 4.39825 4.27100 0.02 0.12 8.84 0.87 1.06 0.09 85.12 16.27 93.35 9.03
4253017873709602304 279.46296 -6.79680 5.82292 0.1 0.12 6.99 0.86 1.43 0.18 66.76 12.76 78.01 7.54
5255066591776722432 155.08488 -59.37662 4.15891 -0.08 0.12 9.92 0.99 0.39 0.13 87.19 16.67 84.51 8.17
394818721274314112 6.58104 51.28036 2.13941 0.09 0.12 7.70 0.74 0.14 0.03 145.10 27.74 155.14 15.00
5829232354047904256 241.82919 -62.91056 2.56842 -0.16 0.12 7.85 0.67 0.22 0.05 127.03 24.28 155.25 15.01
5333340824575196800 175.24391 -62.69248 3.33431 -0.2 0.12 8.63 0.73 0.36 0.05 103.91 19.86 127.20 12.30
4155020566971108224 278.39681 -10.42726 6.29319 0.05 0.12 10.55 0.91 1.55 0.14 62.97 12.04 71.55 6.92
4154536747505387648 275.61278 -10.12477 4.84184 0.08 0.12 9.32 0.83 0.79 0.1 77.08 14.73 89.45 8.65
5619192029327633664 113.15270 -21.93043 3.01178 -0.01 0.12 8.13 0.71 0.17 0.02 111.70 21.35 134.54 13.01
5351428787262634624 158.29521 -58.49864 3.63976 -0.06 0.12 8.03 0.65 0.21 0.03 96.62 18.47 128.56 12.43
5523256203825403392 129.94065 -43.86088 3.12776 -0.07 0.12 9.68 0.82 0.62 0.06 108.70 20.78 118.50 11.46
431184518613946112 6.40723 64.22989 3.02458 -0.01 0.12 11.65 0.73 1.1 0.14 111.34 21.28 131.25 12.69
5519196703818908800 122.70552 -47.69856 3.67329 -0.01 0.12 8.08 0.64 0.35 0.06 95.77 18.31 129.38 12.51
5258904608895410688 152.30673 -57.24260 4.08923 -0.12 0.12 10.56 1.08 0.68 0.09 88.47 16.91 78.36 7.58


==> full_table_12.txt <==
"Gaia EDR3 source Id" RA[deg] DEC[deg] P[d] [Fe/H] sigma_[Fe/H] G[mag] "G_BP - G_RP[mag]" E(gbp-grb)[mag] sigma_E(gbp-grb)[mag] age_paz[Myr] sigma(age)_paz[Myr] age_pacz[Myr] sigma(age)_pacz[Myr]
4757601523650165120 83.40631 -62.48977 9.84229 -0.06 0.12 3.59 0.95 0.1 0.02 61.58 11.54 67.04 6.64
4240272953377646592 298.11824 1.00562 7.17680 0.14 0.12 3.75 0.95 0.19 0.02 73.13 13.71 78.43 7.77
3366754155291545344 106.02718 20.57029 10.14860 -0.11 0.12 3.54 0.93 0.06 0.03 60.85 11.40 66.68 6.60
2200153454733285248 337.29288 58.41521 5.36625 0.09 0.12 3.85 0.87 0.1 0.03 88.82 16.65 95.33 9.44
4057701830728920064 266.89007 -27.83083 7.01302 -0.21 0.12 4.33 0.84 0.26 0.03 78.34 14.68 84.96 8.41
4050309195613114624 271.25513 -29.58011 7.59498 0.08 0.12 4.59 0.96 0.15 0.02 71.18 13.34 75.84 7.51
4514145288240593408 284.56145 17.36087 4.47092 0.1 0.12 5.17 0.79 0.26 0.03 99.71 18.69 109.22 10.81
3435571660360952704 97.14203 30.49298 3.72833 0.1 0.12 5.34 0.75 0.08 0.03 112.04 21.00 122.79 12.16
1820309639468685824 299.00526 16.63476 8.38234 0.14 0.12 5.46 0.93 0.16 0.02 66.19 12.41 73.13 7.24
4096107909387492992 275.34576 -18.86003 5.77338 0.11 0.12 5.48 0.89 0.27 0.03 84.49 15.84 90.62 8.97
1857884212378132096 312.86768 28.25048 4.43554 0.07 0.12 5.50 0.70 0.12 0.03 100.69 18.87 115.27 11.41
5873984023533350400 223.14684 -63.80986 5.27327 -0.04 0.12 5.66 0.69 0.36 0.17 91.64 17.18 106.37 10.53
5855852527008107008 183.19581 -70.15180 9.66018 0.21 0.12 5.88 0.81 0.27 0.04 59.78 11.20 72.19 7.15
3324535073449061504 96.30417 7.08570 27.02993 0.04 0.12 6.12 1.23 0.28 0.03 31.70 5.94 34.03 3.37
4175017625462647168 268.16126 -6.14358 17.12942 0.12 0.12 5.64 1.05 0.82 0.08 41.97 7.87 47.28 4.68
5338359442320395904 164.45073 -59.73218 38.83773 0.25 0.12 6.16 1.10 0.37 0.04 24.32 4.56 30.07 2.98
455914562346088704 35.96559 55.36485 7.57000 0.02 0.12 6.00 0.76 0.35 0.03 71.99 13.49 84.62 8.38
5855468247702904704 190.52089 -69.40756 7.51024 -0.11 0.12 6.23 0.84 0.2 0.04 73.82 13.84 81.80 8.10
5823134325151372032 240.29463 -63.77655 6.32360 0.18 0.12 6.23 0.83 0.12 0.02 78.84 14.78 89.02 8.81
1870258975238302208 310.85076 35.58778 16.35125 0.16 0.12 6.20 1.03 0.34 0.03 42.97 8.05 48.99 4.85
5835124087174043136 244.71595 -57.89980 9.75411 0.1 0.12 6.18 0.95 0.25 0.02 60.43 11.33 66.91 6.63
4207681367143932800 292.33901 -7.04413 7.02490 0.14 0.12 6.16 0.93 0.51 0.04 74.14 13.90 80.32 7.95
6054829806275577216 185.33793 -62.28164 6.73333 0.11 0.12 6.35 0.91 0.26 0.04 76.54 14.35 82.89 8.21
6060173364074372352 193.59157 -58.43063 4.68979 0.08 0.12 6.47 0.85 0.23 0.03 97.00 18.18 103.30 10.23
5868451040512196224 202.88916 -61.58237 5.62325 0.06 0.12 6.47 0.82 0.2 0.05 86.59 16.23 95.55 9.46
5824464493705913472 229.94041 -66.49608 3.38924 0.16 0.12 6.47 0.78 0.23 0.04 118.02 22.12 126.65 12.54
5952775576537356544 260.69365 -45.61429 6.79695 0.07 0.12 6.32 0.81 0.31 0.03 76.55 14.35 86.92 8.61
4092905375639902464 277.97221 -19.12510 6.74523 0.14 0.12 6.43 0.94 0.55 0.05 76.10 14.26 81.46 8.07
5877533315817003648 219.29984 -62.01092 7.06594 0.11 0.12 6.46 0.91 0.31 0.04 74.21 13.91 80.86 8.01
6054935874795049216 185.90695 -61.62913 5.82580 0.1 0.12 6.58 0.88 0.21 0.02 84.13 15.77 90.81 8.99
5891675303053080704 218.13779 -56.88775 5.49400 0.12 0.12 6.64 0.94 0.36 0.04 87.09 16.32 90.83 8.99
5339394082770287232 167.42134 -58.83771 7.71860 0.12 0.12 6.58 0.89 0.15 0.02 70.01 13.12 77.94 7.72
2031776202613700480 296.20306 29.26468 3.84554 0.03 0.12 6.80 0.72 0.17 0.04 111.03 20.81 122.92 12.17
4085919765884068736 282.74947 -20.29525 6.63608 0.14 0.12 6.58 0.87 0.38 0.03 76.90 14.41 85.03 8.42
4066429066901946368 273.26040 -23.11729 5.05808 0.16 0.12 6.92 0.99 0.25 0.03 91.27 17.11 91.85 9.09
3356940155020790656 98.73938 15.33046 7.91289 -0.01 0.12 6.75 0.97 0.36 0.03 70.30 13.18 74.27 7.35
5546476927338700416 123.26755 -34.57851 41.52448 0.21 0.12 6.64 1.24 0.61 0.05 23.44 4.39 26.90 2.66
6026412893938675712 254.58229 -33.60913 6.05819 0.08 0.12 6.77 0.95 0.46 0.04 82.30 15.42 85.97 8.51
5523162573544337408 129.25540 -44.11465 20.40094 0.19 0.12 6.85 1.17 0.41 0.04 37.11 6.96 40.39 4.00
1825621002188696448 294.15720 20.33293 7.99061 0.16 0.12 6.70 1.00 0.81 0.07 68.05 12.75 72.10 7.14
4267397694768545920 287.05729 1.29863 13.75473 0.19 0.12 6.77 1.02 0.66 0.06 47.80 8.96 53.86 5.33
512524361613040640 23.18010 63.59380 8.37701 0.13 0.12 6.65 0.89 0.8 0.11 66.32 12.43 74.70 7.40
2027951173435143680 297.87876 27.46021 44.89422 0.11 0.12 6.81 1.26 0.64 0.06 22.64 4.24 25.71 2.55
4099189015819292800 282.36912 -16.72304 9.55379 0.12 0.12 7.01 0.92 0.39 0.03 61.05 11.44 68.61 6.79
4111834567779557376 256.52291 -26.58057 4.06753 0.11 0.12 7.07 0.82 0.35 0.04 105.79 19.83 113.21 11.21
5302258008774271488 127.18202 -60.12256 6.69675 0.08 0.12 7.17 0.92 0.22 0.03 77.17 14.46 82.83 8.20
5537743094157581568 119.44027 -40.12334 5.08429 -0.02 0.12 7.16 0.78 0.34 0.05 93.53 17.53 103.15 10.21
5351161399793209984 161.13616 -57.56536 18.89003 0.08 0.12 7.34 1.15 0.36 0.04 39.66 7.43 42.82 4.24
4080122796947250176 281.32290 -20.64739 5.15422 0.24 0.12 7.25 0.84 0.42 0.04 89.07 16.69 98.61 9.76
174489098011145216 71.94298 36.72278 6.46345 0.01 0.12 7.09 0.84 0.65 0.06 79.80 14.96 88.24 8.74
5309930194773990400 140.56729 -55.96026 4.37106 0.0001 0.12 7.44 0.79 0.3 0.04 102.74 19.26 110.89 10.98
5888819699572539264 231.15974 -52.85387 9.28500 0.13 0.12 7.21 1.00 0.44 0.04 62.08 11.64 66.92 6.63
5324034867356093056 137.06554 -51.43625 6.92380 0.04 0.12 7.22 0.90 0.59 0.05 76.00 14.24 82.31 8.15
5871738271033526016 207.68449 -57.58051 5.07886 -0.01 0.12 7.53 0.80 0.28 0.03 93.45 17.51 102.26 10.13
200708636406382720 75.34663 39.96038 11.62580 0.07 0.12 7.36 0.95 0.34 0.04 54.24 10.17 61.09 6.05
470361114339849472 61.24359 58.65978 7.91684 0.08 0.12 7.18 0.86 0.74 0.06 69.31 12.99 78.40 7.76
4204653587029046400 287.08654 -7.43777 6.80708 0.11 0.12 7.35 0.91 0.58 0.05 76.01 14.25 82.37 8.16
4293157229319068544 287.99654 4.35483 7.47673 0.12 0.12 7.25 0.84 0.79 0.07 71.46 13.39 81.47 8.07
4190143160245024256 298.08750 -11.36692 5.37580 0.07 0.12 7.59 0.90 0.25 0.03 89.00 16.68 93.52 9.26
5871922507947292032 205.07765 -57.61318 10.95267 0.12 0.12 7.62 1.01 0.33 0.03 55.92 10.48 61.12 6.05
4054440301294394624 262.70159 -33.60992 4.52644 0.17 0.12 7.60 0.81 0.48 0.05 97.86 18.34 107.39 10.63
5541507237862358912 123.09332 -36.94374 6.66500 -0.08 0.12 7.97 0.94 0.22 0.02 79.34 14.87 82.44 8.16
4041690364529590144 267.71811 -33.70568 20.32233 0.01 0.12 7.49 1.16 0.88 0.09 38.25 7.17 40.99 4.06
4094784475310672128 274.24882 -19.07583 21.85330 0.28 0.12 7.68 1.16 0.62 0.06 35.02 6.56 39.12 3.87
5521459979795304320 129.42007 -47.36195 4.63984 -0.16 0.12 7.77 0.87 0.38 0.04 101.35 19.00 103.47 10.24
3046774762417915136 109.15680 -11.48730 4.67839 0.14 0.12 7.94 0.90 0.32 0.03 96.25 18.04 100.53 9.95
5337191279937200256 168.04212 -61.75487 7.53305 0.11 0.12 7.82 0.92 0.29 0.03 71.22 13.35 77.66 7.69
5329352998951582976 130.91118 -47.40309 23.40692 -0.01 0.12 7.79 1.15 0.46 0.04 35.04 6.57 38.33 3.80
4251917636212432384 280.93131 -7.73109 3.67135 0.11 0.12 7.89 0.82 0.46 0.05 112.98 21.18 119.07 11.79
6059635702888301952 190.35842 -59.79419 3.83728 0.05 0.12 8.12 0.79 0.33 0.04 110.84 20.77 118.48 11.73
3346584610911570176 86.26317 13.57635 4.03430 0.0001 0.12 8.05 0.85 0.44 0.04 108.17 20.27 111.73 11.06
3324153371114695680 95.35961 6.47015 15.23473 0.12 0.12 8.13 1.07 0.36 0.04 45.25 8.48 49.83 4.93
4312361436842603520 287.31663 10.55247 6.11427 0.21 0.12 7.82 0.85 0.86 0.07 80.19 15.03 89.45 8.86
5329838158460391296 131.22276 -46.34296 9.55061 -0.04 0.12 8.12 0.94 0.32 0.03 62.59 11.73 68.50 6.78
5351721738384434048 157.29679 -57.61339 3.68217 0.04 0.12 8.23 0.78 0.14 0.03 113.99 21.37 121.52 12.03
5355057622307185280 155.17091 -55.32138 28.13417 0.09 0.12 7.88 1.06 0.73 0.06 30.66 5.75 36.46 3.61
4269036830424588800 288.19714 3.55740 9.48157 -0.09 0.12 8.01 0.95 0.66 0.05 63.37 11.88 68.38 6.77
6059764002146656128 191.59278 -59.12473 6.22015 0.12 0.12 8.17 0.89 0.4 0.04 80.42 15.07 87.05 8.62
3368698813404804352 95.55497 14.67813 7.56693 0.11 0.12 8.19 0.90 0.45 0.04 71.02 13.31 78.53 7.78
2007201567928631296 340.21724 56.82946 10.88566 0.07 0.12 8.19 1.03 0.48 0.04 56.58 10.60 60.72 6.01
5620098679741674496 113.19596 -20.90968 25.97229 0.02 0.12 8.35 1.16 0.53 0.05 32.62 6.11 36.06 3.57
5351331755370445056 161.23472 -56.28954 14.09803 0.09 0.12 8.41 1.05 0.51 0.05 47.78 8.95 52.54 5.20
5338036117182452096 166.05607 -60.97991 16.65281 0.16 0.12 8.31 1.14 0.5 0.05 42.47 7.96 45.74 4.53
4267549637851481344 286.16423 1.30614 17.14132 0.24 0.12 8.20 1.08 0.75 0.07 41.18 7.72 46.39 4.59
473043922712140928 58.59070 58.65333 16.42135 0.08 0.12 8.23 1.01 0.8 0.1 43.39 8.13 49.40 4.89
5854560115494081024 215.45223 -61.54966 9.46659 0.06 0.12 8.30 0.96 0.58 0.05 61.98 11.62 67.82 6.72
5597379741549105280 119.59202 -29.13008 30.14966 0.06 0.12 8.32 1.17 0.72 0.06 29.46 5.52 33.26 3.29
5255254711361371520 157.07013 -59.35018 18.16779 -0.03 0.12 8.39 1.10 0.44 0.06 41.36 7.75 45.04 4.46
4056026175045038464 267.15626 -30.47597 9.31684 -0.07 0.12 8.32 0.98 0.77 0.07 63.89 11.97 67.97 6.73
5334506135119058304 171.27392 -60.73461 5.30947 0.05 0.12 8.57 0.83 0.48 0.1 89.98 16.87 97.82 9.69
2006989121667184384 340.36050 56.43277 6.41520 0.01 0.12 8.68 0.93 0.36 0.04 80.19 15.03 84.47 8.36
2027263738133623168 299.36918 26.55645 6.31965 0.13 0.12 8.32 0.83 1.05 0.09 79.48 14.90 89.30 8.84
5254662177677566464 155.34567 -61.07408 9.76951 -0.16 0.12 8.64 0.95 0.23 0.03 62.84 11.78 67.48 6.68
4096979650282842112 276.18542 -16.79717 6.42433 -0.01 0.12 8.54 0.91 0.67 0.06 80.36 15.06 85.18 8.43
1960981328902089088 330.10476 43.44535 5.33155 0.04 0.12 8.61 0.80 0.45 0.05 89.88 16.85 99.60 9.86
2003938801532007808 342.15829 56.32153 4.98258 0.03 0.12 8.77 0.91 0.4 0.06 94.02 17.62 96.99 9.60
5253795384552296448 158.01837 -61.78262 5.54376 0.1 0.12 8.87 0.92 0.25 0.03 86.85 16.28 91.40 9.05
2058374144759464064 301.11066 34.11225 17.07852 0.12 0.12 8.59 0.99 0.69 0.06 42.05 7.88 48.96 4.85
1960750328384177408 327.92265 43.13402 4.86480 0.11 0.12 8.75 0.80 0.39 0.04 94.30 17.68 103.74 10.27
3329849043206545920 92.80659 9.61249 8.61652 0.25 0.12 8.67 0.99 0.3 0.03 63.94 11.98 69.46 6.88
2027971514401523456 297.09918 27.28648 68.65105 0.09 0.12 8.15 1.24 0.99 0.1 17.29 3.24 20.87 2.07
428620663657823232 7.49410 60.21196 8.00031 0.05 0.12 8.58 0.91 0.66 0.05 69.16 12.96 76.06 7.53
203496585576324224 72.44977 42.28970 11.12794 0.03 0.12 8.70 0.98 0.44 0.06 56.13 10.52 61.80 6.12
5235910694044165760 176.13693 -67.30525 3.08612 0.09 0.12 8.80 0.79 0.43 0.06 126.70 23.75 132.70 13.14
5613972681993587200 115.49584 -25.87617 8.93639 -0.01 0.12 8.77 0.87 0.41 0.04 65.02 12.19 73.33 7.26
201509768065410944 78.16345 42.83178 10.14465 0.07 0.12 8.80 0.85 0.52 0.07 59.20 11.10 69.09 6.84
5350977643913585280 161.52428 -57.54752 4.86002 0.02 0.12 8.88 0.79 0.44 0.05 95.68 17.93 104.85 10.38
5254097093074642944 159.83465 -61.15243 9.19928 0.06 0.12 8.85 1.02 0.24 0.03 63.13 11.83 66.67 6.60
422226488141991296 3.61766 56.25293 5.80885 -0.03 0.12 8.80 0.84 0.44 0.08 85.99 16.12 93.47 9.25
1977074811892425600 332.26206 51.04584 4.32336 0.0001 0.12 9.06 0.75 0.29 0.04 103.47 19.39 113.76 11.26
2078709577944648192 297.06443 43.12692 4.92545 -0.04 0.12 8.95 0.75 0.43 0.05 95.75 17.95 106.72 10.57
5884368498528237952 235.58714 -55.31194 12.64526 0.15 0.12 8.49 0.94 1.17 0.11 50.76 9.51 58.84 5.83
508915489570374272 24.30841 57.75922 14.78983 0.28 0.12 8.83 0.90 0.59 0.06 44.99 8.43 54.94 5.44
5338182833266967680 163.82798 -60.93998 23.01804 0.06 0.12 9.00 1.05 0.48 0.04 35.04 6.57 40.74 4.03
5240441472232302848 165.56688 -64.26289 12.43610 0.04 0.12 8.94 1.02 0.53 0.05 52.18 9.78 57.10 5.65
506779550797525760 31.95200 58.44353 10.87928 0.03 0.12 8.89 0.91 0.65 0.06 56.95 10.67 64.90 6.43
5254295559276699392 159.07421 -61.01256 5.20463 0.1 0.12 9.13 0.87 0.29 0.05 90.44 16.95 96.92 9.60
5257664497238811776 148.85895 -58.42969 7.19688 0.11 0.12 9.09 0.89 0.51 0.04 73.34 13.75 80.72 7.99
5238808628736339584 164.28834 -65.13474 15.70706 0.17 0.12 9.08 0.94 0.47 0.04 44.03 8.25 52.57 5.20
261548119462093568 77.66762 49.68760 8.00243 0.07 0.12 9.13 0.86 0.53 0.06 68.94 12.92 77.78 7.70
2071433765909167232 308.22621 46.60125 15.11767 0.15 0.12 8.95 1.04 0.8 0.07 45.26 8.48 50.73 5.02
5255220656517219840 156.71194 -59.66953 5.34583 0.06 0.12 9.14 0.80 0.58 0.05 89.45 16.77 99.00 9.80
2055014277739104896 303.09511 32.87160 5.95456 0.15 0.12 9.02 0.88 0.88 0.09 82.32 15.43 89.62 8.87
4258436301367796480 280.48492 -4.11066 19.70428 0.14 0.12 8.71 1.04 1.23 0.1 38.24 7.17 44.21 4.38
5884729035255064064 238.67837 -54.56644 12.64485 0.23 0.12 9.04 1.00 0.82 0.1 50.14 9.40 56.89 5.63
2161786374436607616 315.02658 42.59755 14.70714 0.26 0.12 8.52 1.04 1.52 0.12 45.29 8.49 51.42 5.09
5313887130948758016 142.92069 -49.65499 11.19932 0.13 0.12 8.94 0.98 0.92 0.08 55.04 10.32 61.31 6.07
3031875585286182144 110.50990 -14.31818 6.99551 0.04 0.12 9.22 0.73 0.5 0.06 75.50 14.15 89.74 8.88
1873112207907294848 316.06930 39.97223 7.85758 0.06 0.12 9.21 0.86 0.8 0.07 69.86 13.09 78.58 7.78
4253435825622331392 280.73864 -5.82091 12.90230 0.12 0.12 9.22 0.97 0.72 0.08 50.34 9.43 57.27 5.67
6053622679932061056 188.32775 -63.50637 5.26518 0.16 0.12 9.08 0.97 0.86 0.09 88.95 16.67 91.24 9.03
195373217573454464 82.16349 42.43773 3.85955 -0.12 0.12 9.46 0.80 0.52 0.06 113.37 21.25 118.01 11.68
4156450099578283776 279.51377 -8.36895 10.34144 0.2 0.12 8.93 0.94 1.07 0.09 57.31 10.74 65.02 6.44
1968971582984827136 318.66847 41.71634 5.25759 0.17 0.12 9.00 0.83 1.22 0.11 88.89 16.66 98.34 9.74
2008504454839717120 341.60321 59.44220 6.23285 0.0 0.12 9.03 0.89 0.95 0.08 81.81 15.33 87.34 8.65
5337764640889249536 168.58836 -60.05292 10.71674 0.08 0.12 9.33 0.98 0.45 0.05 57.06 10.69 62.74 6.21
5600052040150252800 114.64682 -28.49960 23.17523 -0.01 0.12 9.34 1.01 0.58 0.05 35.26 6.61 41.45 4.10
5887482762148283008 228.20632 -54.75528 8.21980 0.22 0.12 9.11 0.83 0.91 0.1 66.21 12.41 77.53 7.68
3027940437469882880 110.38690 -16.68722 4.25508 -0.06 0.12 9.30 0.71 0.64 0.06 105.50 19.77 117.38 11.62
5327836325732931840 131.23285 -50.56002 5.85828 0.0001 0.12 9.25 0.87 0.72 0.07 85.13 15.96 91.38 9.05
2010285491880986112 346.79198 58.55419 5.44078 0.03 0.12 9.36 0.82 0.64 0.06 88.86 16.65 97.14 9.62
3430067092837622272 91.64561 26.32922 11.30157 -0.08 0.12 9.39 0.90 0.47 0.06 56.53 10.59 64.15 6.35
270272675510149504 64.94524 48.95326 4.97191 0.11 0.12 9.23 0.85 0.92 0.09 93.00 17.43 99.98 9.90
5338024572321721216 164.46108 -60.74208 4.26591 0.08 0.12 9.51 0.68 0.55 0.07 103.08 19.32 119.01 11.78
5338438297925480320 162.89898 -59.38499 4.67684 -0.03 0.12 9.52 0.75 0.52 0.04 98.83 18.52 109.51 10.84
5332375453374624640 178.07378 -65.40418 11.63625 0.19 0.12 9.44 0.92 0.58 0.07 53.21 9.97 61.85 6.12
5964193485048327808 252.91061 -45.42671 28.70301 0.52 0.12 8.96 1.24 1.15 0.11 28.33 5.31 32.35 3.20
459263743483634304 36.80736 59.46060 13.64055 0.04 0.12 9.17 0.97 0.96 0.11 49.18 9.22 55.88 5.53
4265899816338237696 285.33221 0.14700 7.30418 0.15 0.12 9.43 0.88 0.85 0.07 72.20 13.53 80.66 7.99
5864135319959353600 204.15366 -64.55832 34.02131 0.55 0.12 9.24 1.10 0.98 0.1 25.28 4.74 31.82 3.15
3378049163365268608 100.78130 20.93911 3.78800 -0.14 0.12 9.71 0.71 0.28 0.07 115.09 21.57 125.41 12.42
2060021625508894592 302.28232 37.15195 4.36473 0.08 0.12 9.52 0.73 0.61 0.1 101.58 19.04 114.08 11.29
2013029941628292352 359.39565 62.71824 9.81299 0.16 0.12 9.47 0.82 0.66 0.06 59.64 11.18 71.22 7.05
422923956470923008 3.79087 58.42428 4.07133 0.1 0.12 9.64 0.74 0.61 0.06 105.89 19.85 117.94 11.68
2030063919381336832 299.79498 29.45072 7.81633 0.18 0.12 9.39 0.85 0.82 0.07 68.81 12.90 79.01 7.82
5596601154188852352 121.58947 -30.09687 13.67272 0.03 0.12 9.64 1.06 0.57 0.05 49.18 9.22 53.08 5.26
5614312705966204288 117.01604 -25.57777 13.59681 -0.06 0.12 9.63 0.96 0.49 0.05 50.04 9.38 56.45 5.59
5616601820448126336 111.52996 -25.25730 12.35410 0.06 0.12 9.56 0.93 0.74 0.06 52.24 9.79 59.97 5.94
2015820463470505600 354.31691 62.42899 6.29571 0.15 0.12 9.33 0.89 1.08 0.09 79.43 14.89 86.77 8.59
6055722403534963840 195.79449 -60.87747 4.42411 0.06 0.12 9.54 0.82 0.78 0.08 101.01 18.93 108.53 10.75
1999252442448732288 358.02927 58.74172 12.14102 0.32 0.12 9.38 0.89 0.86 0.08 50.75 9.51 61.20 6.06
4303770918113986304 299.38759 11.04366 6.17878 0.14 0.12 9.76 0.98 0.14 0.02 80.51 15.09 83.53 8.27
426881614218441600 12.47192 60.12738 4.50171 0.07 0.12 9.59 0.76 0.7 0.08 99.73 18.69 110.91 10.98
5932812431123862016 241.29147 -53.91943 6.19820 0.18 0.12 9.61 0.94 0.78 0.08 79.86 14.97 84.87 8.40
4104857784196182400 277.83228 -13.10818 4.19805 0.05 0.11 9.59 0.87 0.8 0.08 104.63 19.59 108.64 10.76
3423693395726613504 90.65244 22.23415 5.52864 -0.16 0.12 9.68 0.90 0.67 0.06 90.56 16.97 93.09 9.22
4307944836090489600 290.25978 8.51633 7.23886 0.09 0.12 9.39 0.80 1.1 0.09 73.29 13.74 84.64 8.38
1873250780732545920 314.33678 40.17749 20.13436 0.15 0.12 9.42 0.99 1.13 0.11 37.65 7.06 44.86 4.44
4505300988492333312 281.47541 12.33610 7.50770 0.23 0.12 9.82 0.86 0.53 0.07 70.07 13.13 80.05 7.93
3050050207554658048 105.24924 -8.70898 8.01493 -0.06 0.12 9.65 0.91 0.68 0.07 70.26 13.17 76.08 7.53
1825211056159949440 293.80677 19.20239 51.81409 0.26 0.12 8.83 1.19 1.6 0.2 20.18 3.78 24.65 2.44
1808020329279916288 300.29090 15.80350 6.10788 0.3 0.12 9.99 0.95 0.31 0.04 79.13 14.83 84.74 8.39
5937099633141128448 251.32962 -51.34264 20.81444 0.33 0.12 9.74 1.15 0.74 0.06 35.85 6.72 40.31 3.99
2070224337474904064 311.49913 45.30693 10.14193 0.25 0.12 9.46 0.93 1.12 0.09 57.59 10.79 65.96 6.53
4266218129306491520 283.74805 -0.07678 65.83000 -0.07 0.11 9.09 1.00 1.57 0.14 18.21 3.41 24.32 2.41
5309174967720762496 144.21441 -53.03278 7.13394 0.11 0.12 9.83 0.84 0.93 0.11 73.76 13.82 83.39 8.26
5864955727424819200 203.49590 -64.05556 15.03681 0.41 0.12 9.85 1.16 0.57 0.06 43.63 8.18 47.32 4.69
5307761545524640256 147.17282 -55.51953 5.32417 0.12 0.12 9.85 0.86 0.79 0.1 88.86 16.65 96.10 9.51
3127142323596470144 99.27019 3.06396 5.37867 0.09 0.12 9.70 0.87 0.95 0.08 88.69 16.62 95.02 9.41
5699042480743325312 120.09545 -23.70317 5.02730 -0.07 0.12 10.24 0.88 0.26 0.04 94.94 17.79 98.82 9.78
188724234539584256 78.84160 40.07802 18.19449 -0.19 0.12 9.88 1.13 0.74 0.1 42.35 7.94 44.50 4.41
5932997939411720960 243.72813 -53.33844 3.45293 0.08 0.12 9.82 0.78 0.92 0.08 118.07 22.13 126.03 12.48
5597327141100381568 119.74674 -29.30786 14.14729 -0.12 0.12 10.15 1.05 0.61 0.05 49.24 9.23 52.70 5.22
2171569966347494400 324.36718 51.76247 6.11835 0.02 0.12 10.01 0.82 0.89 0.08 82.54 15.47 91.78 9.09
201574982848108416 74.92307 40.83603 10.28885 -0.13 0.12 10.01 0.91 0.73 0.08 60.50 11.34 66.91 6.63
3127458403131746048 101.78917 3.96710 4.13364 -0.04 0.12 10.25 0.81 0.42 0.04 107.15 20.08 113.26 11.21
5878388529664102016 218.79935 -60.99798 17.09796 0.44 0.12 9.97 0.95 1.27 0.12 39.99 7.50 49.36 4.89
4096140001386430080 275.82979 -18.57477 6.56964 0.11 0.12 9.86 0.88 1.13 0.09 77.76 14.57 85.12 8.43
4096341040228858240 275.27308 -18.45547 9.76316 0.1 0.12 9.81 0.72 1.3 0.17 60.39 11.32 75.59 7.48
3133819112256378368 100.02326 7.60584 2.70555 0.05 0.12 10.20 0.77 0.74 0.08 138.72 26.00 143.78 14.24
4253442933709196288 280.25276 -6.09723 7.41611 0.18 0.12 9.91 0.91 1.1 0.1 71.17 13.34 78.72 7.79
2198162651499971200 329.46952 56.16389 17.86614 0.05 0.12 9.86 1.12 0.92 0.1 41.29 7.74 44.78 4.43
3044483895581000192 107.31421 -13.78609 4.67010 0.01 0.12 10.22 0.93 0.77 0.07 98.32 18.43 99.65 9.87
5715183929918131968 115.47870 -21.13306 5.51659 0.13 0.12 10.35 0.89 0.45 0.04 86.72 16.25 92.99 9.21
2165771172070496512 317.72654 49.14204 7.25140 0.06 0.12 10.06 0.90 1.05 0.09 73.55 13.79 80.27 7.95
5698636279917579520 119.52141 -24.04176 5.25093 -0.1 0.12 10.44 0.81 0.35 0.05 92.75 17.38 100.03 9.90
2055809495218465152 303.99301 35.01470 6.71689 0.21 0.12 9.85 0.81 1.3 0.17 75.49 14.15 87.13 8.63
5258574068224211200 153.88689 -58.17444 4.93266 0.18 0.12 10.33 0.95 0.59 0.08 92.47 17.33 94.98 9.40
5352181712213705856 159.03578 -56.04323 6.98458 0.08 0.12 10.25 0.89 0.72 0.06 75.11 14.08 82.06 8.13
514674937641488256 32.62154 63.29753 4.03762 -0.01 0.12 10.38 0.76 0.76 0.1 108.28 20.29 117.42 11.63
5241780677399802624 165.37783 -62.29079 10.35641 -0.44 0.12 10.35 1.01 0.63 0.06 63.20 11.85 63.97 6.33
522737141009400192 16.45093 61.75493 5.99378 0.16 0.12 10.33 0.91 0.71 0.07 81.85 15.34 87.85 8.70
506581226385580288 27.77925 59.88821 6.20638 -0.07 0.12 10.41 0.91 0.66 0.06 82.93 15.54 87.13 8.63
2016028168089215488 356.26093 63.00385 7.80132 0.1 0.12 10.19 1.01 1.01 0.08 69.75 13.07 72.75 7.20
3112475495616980992 104.50389 -0.37596 7.42825 -0.02 0.12 10.51 0.98 0.59 0.06 73.32 13.74 76.18 7.54
4313179507891570304 287.50172 12.53654 13.44336 0.36 0.12 10.06 0.80 1.38 0.18 47.25 8.86 60.85 6.02
4256744187345732224 280.53297 -4.29349 11.05407 0.34 0.12 9.90 0.89 1.26 0.1 53.74 10.07 64.16 6.35
4147381366335558784 272.50888 -13.54596 5.30137 0.12 0.12 10.02 0.83 1.31 0.11 89.11 16.70 98.07 9.71
2166861170366710272 313.73970 47.53379 4.04917 0.05 0.12 10.37 0.74 1.02 0.13 107.08 20.07 118.34 11.72
2062267687221984128 304.72630 40.06447 11.20994 0.3 0.12 9.95 0.83 1.65 0.21 53.59 10.04 66.14 6.55
3339415417140734208 81.54016 11.85366 4.23202 -0.06 0.1 10.61 0.72 0.68 0.07 105.87 19.81 117.25 11.61
3106349738382214144 102.71778 -1.42923 8.70213 -0.03 0.12 10.60 0.85 0.64 0.06 66.34 12.43 75.41 7.47
5973635442376616448 259.35610 -37.31884 16.26439 0.16 0.12 9.63 0.79 2.09 0.24 43.12 8.08 55.66 5.51
3132210870342377344 98.04560 6.65306 6.73200 -0.11 0.12 10.57 0.82 0.71 0.07 79.20 14.84 87.72 8.69
2016581673416790656 350.61846 62.75714 15.09229 0.23 0.12 10.35 1.05 1.27 0.11 44.75 8.39 50.38 4.99
2176050304426499840 321.73341 54.49144 31.11313 0.19 0.12 9.81 0.91 1.68 0.22 28.30 5.30 37.44 3.71
4265371574109405824 284.35111 -0.73024 2.98774 0.0001 0.12 10.62 0.72 0.99 0.14 131.17 24.58 140.47 13.91
2030427789038000256 299.45419 30.26589 11.66190 0.25 0.12 10.53 0.82 1.05 0.13 52.65 9.87 65.04 6.44
6057514092119497472 183.24856 -62.09682 6.39723 0.08 0.12 10.57 0.97 0.86 0.07 79.47 14.89 82.62 8.18
3106015688704277504 103.19237 -2.45823 3.95795 0.09 0.12 10.57 0.86 0.74 0.06 107.99 20.24 111.93 11.08
5338021170706962176 164.10919 -60.73268 13.59602 0.1 0.12 10.62 0.90 0.72 0.07 48.83 9.15 57.87 5.73
4253603501158148736 280.61175 -5.34085 3.91702 0.12 0.12 10.55 0.78 1.05 0.1 108.21 20.28 117.89 11.67
2931247014102560000 108.29864 -18.73074 5.72971 -0.07 0.12 10.65 1.04 0.62 0.12 87.29 16.36 84.55 8.37
2011892703004353792 359.57487 61.22105 4.87504 -0.01 0.12 10.72 0.84 0.75 0.07 95.94 17.98 101.90 10.09
228741784865956224 64.27528 41.73183 4.29014 -0.06 0.12 10.71 0.79 0.72 0.09 104.95 19.67 112.49 11.14
2007997408188526336 337.20867 58.21093 7.23261 0.02 0.12 10.70 0.91 0.86 0.07 74.13 13.89 80.22 7.94
4104869264724284544 277.84319 -12.92872 14.74800 0.33 0.12 10.36 1.06 1.29 0.11 44.73 8.38 50.58 5.01
459035766618689280 36.89776 58.91715 5.53191 0.01 0.12 10.47 0.89 1.28 0.11 88.19 16.53 92.83 9.19
4069645924308096512 271.20328 -22.73241 15.41170 0.35 0.12 10.24 1.06 1.67 0.14 43.35 8.12 49.34 4.89
458239995077788544 38.63042 58.83162 5.36518 0.15 0.12 10.56 0.85 1.2 0.1 88.01 16.50 95.94 9.50
4278570592634887552 282.06801 0.81764 4.40040 0.14 0.11 10.23 0.68 1.99 0.17 100.11 18.75 116.75 11.56
522468168674975616 18.17150 61.21335 4.25959 -0.08 0.12 11.08 0.84 0.63 0.07 105.76 19.82 109.61 10.85
2027621594813939840 299.66735 27.68367 13.60804 0.16 0.12 10.41 0.93 1.6 0.21 48.35 9.06 56.95 5.64
3128293447849074048 104.21285 4.51619 3.01397 0.04 0.12 11.02 0.74 0.78 0.1 129.63 24.30 138.15 13.68
5620400182140135168 112.95453 -20.14966 4.28530 -0.14 0.12 11.05 0.81 0.67 0.06 106.33 19.93 111.34 11.02
3330259852538068608 91.85611 11.15198 3.88788 -0.25 0.12 11.26 0.90 0.5 0.06 115.12 21.58 111.87 11.08
5323839566610513792 136.65872 -52.35746 6.25582 0.13 0.12 10.72 0.99 0.95 0.08 80.00 14.99 82.53 8.17
2068663855595724672 304.05282 42.10869 33.25471 0.08 0.12 9.92 1.56 1.46 0.19 27.58 5.17 25.66 2.54
2166303099490547072 311.55230 45.47861 5.09882 0.15 0.12 10.53 0.83 1.45 0.19 90.94 17.04 99.72 9.87
4094007532908816896 273.01903 -20.70402 13.55784 0.33 0.12 10.50 1.38 1.22 0.34 47.21 8.85 44.68 4.42
4095782655730995968 272.44454 -18.37730 7.28954 0.15 0.11 10.35 0.89 1.5 0.16 72.29 13.54 80.36 7.96
5336389564126521728 175.70084 -58.99339 12.18290 0.21 0.12 11.05 1.00 0.75 0.08 51.51 9.65 57.85 5.73
430766016998901376 8.31747 62.90726 6.84694 0.02 0.12 11.03 0.78 1.04 0.09 76.78 14.39 88.15 8.73
5859119760248045312 198.50696 -64.32488 10.35346 0.27 0.12 10.94 0.92 1.06 0.13 56.65 10.62 65.70 6.51
5311616398935271168 140.00627 -52.85618 13.23436 0.04 0.12 10.91 0.97 0.98 0.11 50.14 9.40 56.56 5.60
457807268533229056 38.46902 57.02750 3.64996 -0.08 0.12 11.23 0.79 0.84 0.08 116.78 21.89 122.35 12.11
5350852677538959104 162.75755 -58.59058 13.45770 0.28 0.12 11.05 1.02 0.94 0.08 47.80 8.96 54.26 5.37
2016626856473497344 352.30314 63.37430 14.37838 0.12 0.12 10.93 0.98 1.29 0.11 46.96 8.80 53.89 5.34
506699870563323264 33.28119 58.07995 4.56568 -0.08 0.12 11.41 0.80 0.62 0.06 101.15 18.96 108.43 10.74
5981406000300438016 241.23010 -51.95353 10.78575 0.27 0.12 10.57 0.99 1.61 0.13 55.18 10.34 62.03 6.14
5308893149150949248 145.29272 -53.81604 5.90470 0.09 0.12 11.19 0.86 0.97 0.09 83.53 15.66 91.11 9.02
3441145084801214464 83.65273 26.20240 3.89658 -0.21 0.12 11.28 0.75 0.77 0.1 114.25 21.41 121.07 11.99
3113680251125330304 104.16582 0.19004 4.02271 0.02 0.12 11.28 0.78 0.73 0.09 108.03 20.25 116.19 11.50
2015622212085282048 354.86371 62.37214 5.66471 0.04 0.12 11.20 0.88 1.03 0.09 86.45 16.20 92.19 9.13
2034428980559814400 299.89044 33.74603 5.78256 0.24 0.12 11.15 0.89 0.99 0.13 82.73 15.50 90.41 8.95
5866191402324493952 212.07133 -61.73644 17.75427 0.21 0.12 10.66 1.00 1.64 0.32 40.45 7.58 47.62 4.72
4145697876614018048 272.87749 -15.92598 9.00985 -0.03 0.12 10.73 0.80 1.69 0.17 64.88 12.16 75.94 7.52
5521354838988727168 123.53349 -42.56814 49.32243 -0.04 0.12 11.13 1.04 1.0 0.13 21.81 4.09 27.60 2.73
4512633184897230336 286.69230 14.92950 38.70391 0.03 0.12 11.20 0.99 0.95 0.12 25.21 4.73 32.12 3.18
3105860283909081728 103.05071 -2.80696 5.45648 0.01 0.12 11.50 0.82 0.79 0.07 88.97 16.67 97.14 9.62
2011488250218029184 357.48342 59.94070 8.19255 0.1 0.12 11.13 0.79 1.26 0.16 67.59 12.67 79.85 7.91
2067549118302850304 306.08059 40.56106 19.93185 0.18 0.12 10.57 0.79 2.24 0.29 37.73 7.07 50.27 4.98
2012787293154800896 358.60238 62.14947 4.56617 0.08 0.12 11.47 0.75 0.96 0.12 98.68 18.49 110.76 10.97
5865206961464617088 201.62523 -63.16263 12.88255 0.2 0.12 11.15 0.90 1.34 0.21 49.77 9.33 59.29 5.87
2010134274671099264 345.33801 57.86702 3.91963 0.0001 0.12 11.52 0.77 0.92 0.12 110.19 20.65 118.50 11.73
510584788742165760 19.00502 61.62071 4.27826 0.0001 0.12 11.38 0.85 1.16 0.15 104.16 19.52 108.51 10.74
5600915775257809152 119.42569 -27.60189 13.45727 -0.22 0.12 11.67 0.90 0.84 0.1 51.64 9.68 58.82 5.82
5537860123428416640 119.69307 -38.99433 15.55562 -0.05 0.12 11.56 0.94 0.9 0.12 45.83 8.59 53.02 5.25
4255229094685654528 282.53849 -4.36812 6.41100 0.25 0.12 11.03 0.92 1.78 0.18 77.30 14.49 84.40 8.36
4260210878780635904 280.34067 -1.11123 17.14211 0.38 0.12 11.08 1.07 1.75 0.24 40.30 7.55 46.49 4.60
2200018111723748224 335.91092 57.68078 3.76792 0.15 0.12 11.64 0.74 1.06 0.14 110.43 20.70 122.52 12.13
2028224024136014464 296.93528 27.91823 12.22518 0.19 0.12 11.29 0.73 1.58 0.2 51.55 9.66 66.75 6.61
1825190337236422016 293.93648 18.94515 32.07100 0.03 0.11 10.67 0.78 2.26 0.19 28.45 5.33 39.67 3.93
3441484760885586176 86.43715 27.06790 3.61578 -0.03 0.12 11.78 0.77 1.13 0.15 116.59 21.85 123.62 12.24
4063826557167149440 268.57334 -26.75821 5.74836 0.11 0.12 10.96 0.87 2.06 0.17 84.72 15.88 91.72 9.08
2060460704279873536 304.19788 36.54994 4.94485 0.2 0.12 11.61 0.69 1.45 0.19 92.04 17.25 109.27 10.82
5312297855621621504 141.28073 -53.20986 34.54118 -0.17 0.12 11.74 1.00 1.23 0.17 27.98 5.24 34.08 3.37
3445039825569144192 86.71173 31.59791 3.04675 -0.08 0.12 11.99 0.76 0.76 0.1 131.14 24.58 136.15 13.48
4153413252782596864 277.06045 -11.25244 24.35220 0.11 0.11 10.77 0.88 2.21 0.21 33.53 6.28 43.23 4.28
3106642552072285952 99.26410 -2.82410 4.09679 -0.13 0.12 11.97 0.84 0.81 0.1 109.28 20.48 112.35 11.12
1825437177598003456 292.79367 19.25704 12.89635 0.26 0.12 11.39 0.86 1.66 0.21 49.28 9.24 60.46 5.99
189739251272296192 85.62191 37.64633 3.41289 -0.33 0.12 12.06 0.80 0.84 0.11 126.72 23.75 126.77 12.55
3326443821335586816 98.40492 9.20357 4.66216 -0.18 0.12 12.32 0.89 0.76 0.07 101.35 19.00 102.16 10.12
3113441691460573312 102.63473 0.00700 7.09709 -0.13 0.12 12.00 0.90 0.88 0.11 76.79 14.39 81.55 8.07
462252662762965120 50.94951 59.35567 4.15677 -0.16 0.12 11.86 0.81 1.22 0.16 108.76 20.38 113.47 11.23
3126452998526263040 101.86222 2.51707 7.45769 -0.16 0.12 11.96 0.89 1.08 0.09 74.73 14.01 80.14 7.93
3125437672556115968 95.40033 4.07357 3.42198 -0.13 0.12 12.34 1.12 0.37 0.05 122.66 22.99 106.00 10.49
2033008274099620480 296.26534 31.33077 4.28853 -0.09 0.12 12.26 0.77 0.87 0.11 105.46 19.77 113.84 11.27
3102535635624415872 104.34904 -3.84334 3.93815 -0.12 0.12 12.19 0.84 1.03 0.09 111.91 20.97 114.72 11.36
506923449381427968 32.69321 59.25369 4.00670 0.0001 0.12 12.28 0.83 0.94 0.12 108.64 20.36 113.74 11.26
429890595286480384 0.67404 61.86107 4.30540 -0.1 0.12 12.16 0.99 0.99 0.13 105.36 19.75 100.62 9.96
2193449320015954688 312.27326 58.89921 19.07777 -0.17 0.12 12.35 0.96 0.99 0.13 40.95 7.68 47.43 4.70
3052092481686246016 107.65830 -7.12290 3.28775 -0.14 0.12 12.48 0.85 0.68 0.09 126.05 23.62 124.83 12.36
2033589572148408832 298.59744 31.22691 4.85108 0.22 0.12 12.22 0.78 1.37 0.18 92.89 17.41 104.95 10.39
2030848897634605440 300.19314 30.90759 6.96269 0.2 0.12 12.11 0.74 1.41 0.18 73.88 13.85 89.07 8.82
3099066951319051008 102.70284 -7.98073 4.80937 -0.55 0.12 12.66 0.92 0.62 0.08 105.18 19.71 100.28 9.93
2055122987639665664 301.33609 32.65909 4.95135 0.09 0.12 12.33 0.87 1.35 0.18 93.53 17.53 99.24 9.83
2033636644993530240 298.89083 31.76387 21.76442 -0.12 0.12 12.12 0.99 1.52 0.2 37.34 7.00 43.55 4.31
3399325052663342720 85.88248 19.42002 3.44815 -0.68 0.12 12.87 0.88 0.49 0.06 132.87 24.90 122.35 12.11
1824511899869141120 295.14631 19.28555 4.43695 0.1 0.12 12.19 0.69 1.81 0.23 100.20 18.78 115.51 11.44
465012883624730624 38.77408 59.38407 3.23912 0.09 0.12 12.37 0.73 1.4 0.18 122.82 23.02 133.73 13.24
3051692843568009600 106.78562 -7.79513 4.49664 -0.17 0.12 12.59 0.78 0.87 0.11 103.57 19.41 110.31 10.92
5613564621430610560 111.82868 -25.78535 7.42027 -0.13 0.12 12.70 1.14 0.78 0.23 74.63 13.99 70.40 6.97
2059598687167348352 299.44206 35.63605 6.22363 0.12 0.12 12.70 0.75 1.26 0.16 80.39 15.07 93.76 9.28
3331279542194394240 96.01728 11.70884 3.18119 -0.31 0.12 12.89 0.93 0.99 0.13 132.16 24.77 122.46 12.12
486834100624652800 54.08395 62.28723 3.99710 -0.16 0.12 12.68 0.75 1.31 0.17 111.53 20.90 119.53 11.83
3331144684519753984 97.81061 11.85034 5.09056 -0.1 0.12 12.75 0.83 1.32 0.17 94.61 17.73 100.83 9.98
3120059651944988544 98.19498 0.04315 4.70810 -0.26 0.12 13.00 0.90 1.0 0.08 101.97 19.11 101.62 10.06
4259511653784796032 280.05397 -2.38429 23.06493 0.44 0.12 12.14 0.20 2.78 0.36 33.00 6.18 63.18 6.26
200016111582079744 73.82548 39.97972 2.12056 -0.54 0.12 13.43 0.76 0.73 0.08 177.66 33.30 166.70 16.51
3117307814859500416 97.77268 -2.14679 3.13538 -0.09 0.12 13.42 0.80 0.9 0.12 128.95 24.17 131.38 13.01
2034155854985643520 299.78757 32.69542 4.92045 0.26 0.12 12.71 0.90 1.69 0.22 91.48 17.15 97.32 9.64
3051144427784813824 103.54766 -7.66438 3.45468 -0.49 0.12 13.38 0.73 0.85 0.11 128.88 24.15 131.75 13.04
187324728037490048 78.86327 37.37246 4.91075 -0.31 0.12 13.12 0.76 1.2 0.16 100.01 18.74 107.05 10.60
5618354751226656640 112.51063 -23.67398 3.54434 -0.31 0.12 13.37 0.74 1.08 0.14 123.30 23.11 128.39 12.71
2034684200359279488 297.82201 32.67553 15.00321 -0.23 0.12 13.17 0.72 1.42 0.18 48.23 9.04 61.26 6.07
3127739019113627392 101.06665 4.49839 2.48381 -0.4 0.12 13.44 0.75 1.26 0.11 157.08 29.44 154.06 15.25
3355398399202605696 98.64705 13.07908 2.30821 -0.09 0.12 11.30 0.69 0.58 0.07 156.97 29.42 163.83 16.22
429562773322439296 3.51343 60.98626 3.63025 -0.08 0.12 12.01 0.81 0.99 0.13 117.19 21.96 121.44 12.02
258412862056729472 67.41412 48.42197 22.95540 0.2 0.12 9.70 1.12 1.24 0.13 34.35 6.44 39.03 3.86
5600628115523816320 117.51301 -28.25514 7.19837 -0.07 0.12 10.43 0.88 0.78 0.1 75.40 14.13 81.85 8.10
525136962570940160 18.75456 65.59940 6.27214 0.06 0.12 10.24 0.84 1.17 0.1 80.73 15.13 89.58 8.87
510852725982463232 22.50492 62.28407 5.39964 -0.01 0.12 11.65 0.80 1.32 0.17 89.84 16.84 98.78 9.78
3425576270732293632 93.99953 23.74749 2.63503 -0.22 0.12 11.68 0.73 0.75 0.1 147.09 27.57 150.06 14.86
2011892325047232256 359.53933 61.21370 5.14106 0.11 0.12 10.53 0.74 0.75 0.1 91.02 17.06 104.62 10.36
429385923752386944 0.24680 60.95900 4.36540 0.06 0.12 10.97 0.82 0.9 0.07 101.88 19.09 109.12 10.80
505178760644698880 31.25914 57.14293 3.29710 -0.35 0.12 12.38 0.82 0.35 0.05 129.96 24.36 127.95 12.67
279382060625871360 76.63188 55.35351 3.29482 0.06 0.12 7.18 0.78 0.55 0.07 122.05 22.88 128.62 12.73
2209335510692749056 351.39493 64.79041 9.50486 0.03 0.12 11.37 0.92 1.49 0.19 62.11 11.64 69.02 6.83
4256740751371777408 280.62704 -4.33066 9.99392 0.3 0.12 11.18 1.02 1.78 0.23 57.69 10.81 63.17 6.25
3344297935963515008 91.43635 13.23999 4.91049 -0.22 0.12 11.85 0.87 0.71 0.06 98.64 18.49 100.91 9.99
430647231080076416 5.01280 63.17979 3.81059 -0.08 0.12 11.66 0.77 1.01 0.13 113.60 21.29 120.63 11.94
206577210999441536 74.41700 46.09253 13.84141 -0.15 0.12 11.22 0.92 1.06 0.09 50.17 9.40 57.14 5.66
465719182408723072 41.18048 61.46470 3.83242 0.19 0.12 10.47 0.76 0.76 0.09 108.56 20.35 120.23 11.90
2005011237689458688 335.31995 54.53204 4.47912 0.01 0.12 11.53 0.80 0.76 0.07 100.99 18.93 108.99 10.79
2011315528113463808 354.70162 59.39182 4.99751 0.03 0.12 10.51 0.77 1.09 0.1 93.84 17.59 104.56 10.35
5338207327417387520 163.13667 -60.52675 4.67455 0.04 0.12 11.09 0.87 0.54 0.08 97.80 18.33 102.35 10.13
201222280134342144 78.29160 41.99052 15.70027 -0.3 0.12 11.01 0.87 0.62 0.06 47.35 8.87 55.37 5.48
198681686717279616 72.85353 38.18855 2.65952 -0.57 0.12 13.07 0.76 0.78 0.07 154.34 28.93 148.61 14.71
5312196047720402048 143.34884 -52.75585 6.45365 -0.01 0.12 11.12 0.89 1.14 0.1 80.13 15.02 86.14 8.53
429544700100302080 4.26041 60.80280 6.79877 -0.59 0.12 13.63 0.94 1.02 0.13 84.74 15.88 83.13 8.23
430670222050230912 9.18544 62.27424 6.23963 -0.12 0.12 11.80 0.84 1.16 0.15 83.28 15.61 90.17 8.93
2073935223599391872 300.89457 39.15963 3.37052 0.02 0.12 13.26 0.58 1.02 0.13 121.03 22.68 142.12 14.07
465365517618881536 36.73621 60.57141 7.46778 -0.13 0.12 10.87 0.87 1.54 0.2 74.32 13.93 80.99 8.02
229602496313775872 65.82989 44.23687 2.04161 -0.83 0.12 13.67 0.82 0.84 0.11 190.37 35.68 166.61 16.50
197337185858157440 84.11148 44.59135 4.40506 -0.05 0.12 12.12 0.85 0.48 0.06 103.02 19.31 106.93 10.59
189726984845700480 86.05833 37.58687 5.25992 -0.24 0.12 11.65 0.92 0.74 0.1 94.67 17.74 94.71 9.38
202939854734748032 70.99117 40.83478 8.63878 -0.38 0.12 11.16 0.88 0.72 0.06 70.35 13.19 75.30 7.46
256735552768873856 66.40539 45.62032 11.26216 -0.28 0.12 12.53 1.00 1.76 0.2 58.43 10.95 61.25 6.06
506602976101284736 26.76131 59.60626 5.60311 -0.52 0.12 13.27 0.98 0.64 0.15 94.92 17.79 89.87 8.90
2005753545481718912 331.89771 55.36274 5.65786 0.08 0.12 12.24 0.76 1.15 0.15 85.99 16.12 98.51 9.75
470386952863752576 61.53736 58.80875 12.64561 -0.05 0.12 10.30 1.11 0.7 0.09 52.35 9.81 54.03 5.35
467560314629168640 41.46454 63.30457 5.90408 -0.39 0.12 11.99 0.81 0.91 0.12 89.96 16.86 94.99 9.40
248494232082353152 56.34731 48.08348 4.11838 -0.1 0.12 10.55 0.77 0.65 0.08 108.40 20.32 116.01 11.49
444443941646255232 59.37393 54.93807 8.17320 -0.02 0.12 11.16 1.53 0.83 0.23 68.96 12.92 54.02 5.35
468431815031779456 60.37888 55.04533 6.60462 -0.14 0.12 11.96 1.37 0.87 0.23 80.54 15.10 66.14 6.55
430630708354628096 5.99020 62.95015 6.16742 -0.02 0.12 12.59 0.87 1.5 0.19 82.62 15.49 88.77 8.79
523887951723531648 11.62454 63.54327 5.51324 0.11 0.12 11.20 0.72 1.29 0.17 87.03 16.31 101.50 10.05
257429344607790336 69.65808 47.74028 26.09642 -0.1 0.12 12.28 1.11 1.82 0.24 33.13 6.21 37.23 3.69
522609765154882688 18.58138 62.04403 5.07914 0.03 0.12 11.93 0.93 2.07 0.27 92.87 17.41 95.29 9.43
2015458213056909184 351.49362 61.26683 3.99980 -0.09 0.12 12.53 0.85 0.92 0.12 110.29 20.67 112.81 11.17
5436296928693979392 143.46188 -36.61574 5.89836 -0.23 0.12 9.20 0.55 0.41 0.05 87.82 16.46 108.92 10.78
473615222081933952 61.88666 60.31846 5.29505 0.01 0.12 11.35 0.78 0.76 0.07 90.70 17.00 100.94 9.99
5332397512328481920 177.73502 -65.14071 4.94497 0.07 0.12 11.18 0.81 0.91 0.08 93.90 17.60 102.80 10.18
2166382882810197504 312.86071 46.12103 8.73958 0.22 0.12 11.58 0.84 1.4 0.18 63.65 11.93 74.92 7.42
2164359918864249728 316.94415 46.73698 5.05720 0.14 0.12 11.92 0.78 0.99 0.13 91.56 17.16 102.98 10.20
3125834802411655552 100.82247 1.16092 1.91946 -0.33 0.12 13.82 0.77 1.13 0.09 183.36 34.37 173.48 17.18
2058874388200159872 302.80663 35.41354 7.57436 0.21 0.12 11.56 0.78 1.35 0.18 69.89 13.10 83.22 8.24
511048061089677568 20.96562 62.52223 6.04096 -0.04 0.12 11.67 1.14 1.04 0.53 83.99 15.74 78.15 7.74
1978741912045050624 323.16842 49.21250 5.86447 0.09 0.12 11.43 0.88 0.71 0.09 83.90 15.73 90.36 8.95
515599111517099136 33.60315 65.59945 5.02963 -0.21 0.12 11.91 1.01 0.7 0.12 96.98 18.18 92.15 9.12
2016648022068515840 353.16241 63.06921 4.74285 0.12 0.12 12.26 1.54 0.83 0.15 95.71 17.94 71.17 7.05
2059001995949587840 301.87263 35.34634 12.97070 0.26 0.12 12.20 0.82 1.65 0.21 49.10 9.20 61.64 6.10
1981006115714214912 327.39800 52.39523 4.63949 -0.02 0.12 11.48 1.06 0.91 0.23 99.19 18.59 93.05 9.21
4093976334264606976 273.85944 -20.62955 6.17916 0.24 0.12 10.27 0.79 1.11 0.14 79.28 14.86 92.02 9.11
4096341040228858240 275.27308 -18.45547 9.76289 0.05 0.11 9.81 0.89 1.13 0.14 60.86 11.40 69.27 6.86
2932101334643047680 105.10347 -20.43170 2.55781 -0.26 0.12 12.70 0.88 0.36 0.05 150.86 28.27 140.80 13.94
4104857784196182400 277.83228 -13.10818 4.19805 0.05 0.11 9.59 0.87 0.8 0.08 104.63 19.59 108.64 10.76
5250032958818831360 146.31159 -62.50787 35.55731 0.24 0.12 3.47 1.30 0.21 0.03 25.78 4.83 28.33 2.80
5965206341417253248 258.27204 -43.38334 9.56128 0.35 0.12 11.67 1.01 2.13 0.28 58.89 11.04 65.01 6.44
4094098826707138048 272.59876 -20.82439 24.40551 0.47 0.12 11.63 1.40 1.92 1.1 31.68 5.94 32.27 3.19
4258264330889074176 281.17731 -4.02402 13.83306 0.11 0.12 9.02 0.61 1.7 0.22 48.21 9.04 67.06 6.64
473239154746762112 56.53439 58.78422 5.78758 -0.11 0.12 11.55 0.82 0.84 0.08 87.27 16.36 94.52 9.36
462407693902385792 52.35821 60.44647 11.26305 -0.28 0.12 11.93 1.02 1.18 0.1 58.42 10.95 60.70 6.01
3445193619757587456 86.93772 32.01464 6.76237 -0.27 0.12 10.59 0.84 0.59 0.08 80.94 15.17 86.67 8.58
5613165915335320192 111.16913 -26.18849 5.81569 0.01 0.12 11.54 0.90 0.94 0.12 85.40 16.01 90.04 8.92
3437377432112957952 91.35182 28.78970 3.17497 0.0001 0.12 11.64 0.84 0.52 0.07 126.15 23.64 127.72 12.65
513074186146353536 24.74994 64.98924 2.87156 -0.01 0.12 11.09 0.69 1.03 0.11 134.76 25.26 145.16 14.37
447874379264574848 48.72724 55.88029 3.22022 0.06 0.12 11.93 1.58 0.66 0.17 123.86 23.21 85.25 8.44
2200995921154697216 340.04316 60.56380 8.97551 0.01 0.12 11.25 1.80 0.73 0.11 64.63 12.11 44.69 4.42
3351921532976862336 100.15651 11.72748 4.97800 -0.04 0.12 11.81 1.33 0.54 0.14 95.10 17.82 77.84 7.71
2014609252631258496 342.09618 60.40476 4.27840 -0.05 0.12 11.59 1.32 0.74 0.15 104.97 19.67 84.62 8.38
2005753545481718912 331.89773 55.36275 5.65786 0.08 0.12 12.24 0.76 1.15 0.15 85.99 16.12 98.51 9.75
524713856754200704 20.33778 64.10079 4.70346 -0.01 0.12 11.52 1.39 0.76 0.25 98.17 18.40 77.43 7.67
1998384927774603520 359.11116 58.02686 4.73525 -0.19 0.12 11.72 0.87 0.93 0.12 100.50 18.84 102.87 10.19
473293889810320128 57.10698 59.44227 5.06550 -0.04 0.12 10.06 1.81 0.47 0.21 94.04 17.63 59.83 5.92
272444829450300160 67.57792 53.94018 6.56999 -0.19 0.12 11.91 1.04 0.77 0.25 81.44 15.26 79.21 7.84
469680173047881344 60.94355 57.24773 5.12457 -0.25 0.12 11.66 1.18 0.7 0.15 96.42 18.07 83.82 8.30
3455325108309625088 88.24494 36.39366 7.84850 -0.18 0.12 10.20 0.86 0.53 0.14 72.54 13.60 79.49 7.87
5254070090673438592 160.59597 -61.16592 2.87598 -0.18 0.12 10.08 0.75 0.52 0.09 138.20 25.90 141.91 14.05
5333259323269569792 177.31673 -63.07858 3.17388 0.06 0.12 9.86 0.70 0.5 0.09 125.01 23.43 136.89 13.55
4283775646336574336 279.06641 4.39825 4.27100 0.02 0.12 8.84 0.87 1.06 0.09 103.96 19.48 107.62 10.66
4253017873709602304 279.46296 -6.79680 5.82292 0.1 0.12 6.99 0.86 1.43 0.18 84.15 15.77 91.60 9.07
5255066591776722432 155.08488 -59.37662 4.15891 -0.08 0.12 9.92 0.99 0.39 0.13 107.39 20.13 102.46 10.14
394818721274314112 6.58104 51.28036 2.13941 0.09 0.12 7.70 0.74 0.14 0.03 160.30 30.04 164.51 16.29
5829232354047904256 241.82919 -62.91056 2.56842 -0.16 0.12 7.85 0.67 0.22 0.05 148.15 27.77 156.36 15.48
5333340824575196800 175.24391 -62.69248 3.33431 -0.2 0.12 8.63 0.73 0.36 0.05 126.08 23.63 132.63 13.13
4155020566971108224 278.39681 -10.42726 6.29319 0.05 0.12 10.55 0.91 1.55 0.14 80.68 15.12 85.89 8.50
4154536747505387648 275.61278 -10.12477 4.84184 0.08 0.12 9.32 0.83 0.79 0.1 95.03 17.81 102.51 10.15
5619192029327633664 113.15270 -21.93043 3.01178 -0.01 0.12 8.13 0.71 0.17 0.02 130.70 24.50 140.75 13.94
5351428787262634624 158.29521 -58.49864 3.63976 -0.06 0.12 8.03 0.65 0.21 0.03 116.63 21.86 131.38 13.01
5523256203825403392 129.94065 -43.86088 3.12776 -0.07 0.12 9.68 0.82 0.62 0.06 128.75 24.13 130.36 12.91
431184518613946112 6.40723 64.22989 3.02458 -0.01 0.12 11.65 0.73 1.1 0.14 130.34 24.43 138.82 13.74
5519196703818908800 122.70552 -47.69856 3.67329 -0.01 0.12 8.08 0.64 0.35 0.06 115.05 21.56 131.78 13.05
5258904608895410688 152.30673 -57.24260 4.08923 -0.12 0.12 10.56 1.08 0.68 0.09 109.24 20.47 98.77 9.78


==> full_table_13.txt <==
"Gaia EDR3 source Id" RA[deg] DEC[deg] P[d] [Fe/H] sigma_[Fe/H] G[mag] "G_BP - G_RP[mag]" E(gbp-grb)[mag] sigma_E(gbp-grb)[mag] age_paz[Myr] sigma(age)_paz[Myr] age_pacz[Myr] sigma(age)_pacz[Myr]
6058439910929477120 187.91793 -59.42394 3.34265 -0.11 0.12 5.27 0.70 0.14 0.03 70.04 6.79 67.07 6.18
5506374096132016512 114.57584 -48.60141 5.69453 -0.11 0.12 5.47 0.76 0.14 0.02 46.67 4.52 45.60 4.20
5519380081746387328 122.99983 -46.64432 4.22727 0.09 0.12 5.59 0.74 0.05 0.03 56.47 5.47 53.50 4.93
1853025642297186688 316.62604 31.18463 2.49921 0.16 0.12 5.65 0.67 0.09 0.03 83.22 8.06 75.29 6.93
1964855904803120640 319.84243 38.23746 3.33282 0.09 0.12 5.72 0.70 0.03 0.0 67.69 6.56 62.47 5.75
541716257882226560 42.99483 68.88847 1.95151 0.12 0.12 5.73 0.63 0.37 0.04 101.22 9.81 90.72 8.36
3409635486731094400 69.31155 18.54301 3.14804 0.15 0.12 6.27 0.76 0.41 0.04 69.93 6.78 67.70 6.24
5960623272099513856 264.40651 -40.81355 3.38033 0.18 0.12 7.07 0.72 0.34 0.04 65.87 6.38 61.00 5.62
5848500161483878400 222.62620 -67.49763 3.06522 0.14 0.12 7.14 0.71 0.5 0.04 71.49 6.93 66.67 6.14
5877460679352962048 221.67487 -61.46196 2.39810 -0.01 0.12 7.33 0.70 0.35 0.06 88.58 8.58 84.94 7.82
2203988169026743936 329.46631 61.01885 2.11409 0.11 0.12 7.50 0.65 0.55 0.07 95.40 9.24 86.67 7.98
5824226655600824704 232.70754 -65.59936 2.42829 0.28 0.12 7.59 0.73 0.26 0.1 83.23 8.06 78.30 7.21
3398383973788673024 86.41888 18.65688 2.10232 0.12 0.12 7.95 0.74 0.23 0.02 95.64 9.27 94.15 8.67
5342889189698300416 172.72674 -56.89883 5.50691 0.14 0.12 7.98 0.80 0.21 0.02 45.75 4.43 44.26 4.08
5245796334347122944 150.01533 -66.27623 2.06348 0.06 0.12 8.13 0.69 0.3 0.06 98.07 9.50 93.40 8.60
2004036486267748352 342.26323 56.42820 5.44387 0.05 0.12 8.12 0.83 0.42 0.05 46.91 4.55 47.69 4.39
5868480143187802240 199.74279 -62.38235 6.45977 0.05 0.12 8.10 0.87 0.5 0.08 41.18 3.99 42.76 3.94
3112550812164329856 105.47340 -1.13095 2.67511 -0.2 0.12 8.47 0.75 0.12 0.02 84.37 8.17 87.47 8.06
5334449269746243328 171.30404 -61.36915 3.21197 0.06 0.12 8.40 0.69 0.22 0.02 70.00 6.78 64.46 5.94
5711201189563596416 119.24042 -22.82542 4.86091 0.06 0.12 8.45 0.79 0.24 0.04 51.05 4.95 50.50 4.65
5932565900081831040 242.83526 -54.35414 3.78689 0.21 0.12 8.62 0.78 0.39 0.04 60.08 5.82 58.11 5.35
2170875933990745088 322.41223 48.96907 4.23590 0.04 0.12 8.73 0.79 0.4 0.05 56.90 5.51 56.61 5.21
1971722045688053248 320.13706 45.46749 3.28361 0.02 0.12 8.70 0.72 0.7 0.06 69.34 6.72 66.37 6.11
5337634589276921856 167.68575 -60.75027 5.72557 0.19 0.12 8.86 0.80 0.45 0.07 44.01 4.26 42.42 3.91
3157950918582624256 104.70966 9.62273 2.39818 -0.19 0.12 9.27 0.62 0.14 0.03 91.53 8.87 84.46 7.78
5613541295473114496 111.61767 -25.92677 3.12624 0.0001 0.12 9.04 0.78 0.6 0.05 72.24 7.00 73.16 6.74
2936274153063501824 107.13205 -14.90744 6.38771 -0.11 0.11 9.24 0.91 0.59 0.07 42.76 4.13 47.48 4.37
3345254098763568768 92.59262 14.64449 4.83807 0.01 0.11 9.53 0.85 0.54 0.11 51.70 4.99 54.33 5.00
5334591003669216000 178.38968 -62.85220 3.99786 0.19 0.12 9.75 0.81 0.51 0.07 57.86 5.61 57.74 5.32
4156512638614879104 279.16501 -8.18483 3.09081 0.09 0.12 9.64 0.79 0.84 0.07 71.69 6.95 72.17 6.65
5718760258978008320 116.04965 -17.08098 4.70130 -0.18 0.1 10.09 0.89 0.22 0.11 54.70 5.26 61.66 5.68
3054600330268450560 111.10215 -7.85545 2.07128 -0.04 0.11 10.16 0.69 0.29 0.05 99.58 9.61 96.18 8.86
3111232222844668800 107.03880 -0.06571 2.71387 -0.07 0.12 10.14 0.73 0.33 0.03 81.50 7.90 81.11 7.47
511226491219235840 26.79965 61.42249 3.22325 0.09 0.12 9.90 0.70 1.03 0.09 69.43 6.73 64.45 5.94
449906659007279744 53.59891 58.41389 3.68180 -0.06 0.09 9.59 0.73 1.4 0.16 64.48 6.18 62.66 5.77
4154758024243120640 279.76680 -10.82257 3.05774 0.04 0.11 9.97 0.78 1.05 0.1 72.94 7.04 73.44 6.76
3045301790490616960 107.29499 -12.28588 2.41228 -0.11 0.11 10.30 0.75 0.55 0.07 89.80 8.67 92.50 8.52
5614274807174596864 115.45717 -25.04177 2.62590 -0.15 0.12 10.37 0.76 0.42 0.05 84.79 8.22 87.70 8.08
2045359534871088384 294.54825 32.48955 5.57112 -0.03 0.12 10.47 0.80 0.33 0.04 46.77 4.53 46.99 4.33
3356119713188276096 98.47754 14.47138 3.13574 -0.01 0.12 10.41 0.72 0.59 0.05 72.21 7.00 69.69 6.42
3425495186047291136 92.58065 24.02085 2.13746 -0.06 0.13 10.48 0.70 0.44 0.11 97.58 9.50 95.34 8.78
3350719221309022720 101.47216 10.06146 2.68063 -0.16 0.1 10.44 0.73 0.45 0.11 83.62 8.04 83.98 7.73
4256464464696335616 278.44519 -4.80914 3.10230 0.2 0.11 10.05 0.70 1.29 0.12 70.07 6.76 63.57 5.86
3027132193338351360 114.83954 -17.34696 2.59882 -0.11 0.13 10.78 0.74 0.4 0.11 84.85 8.26 85.58 7.88
4155550943909053696 279.21815 -9.11801 2.58989 0.16 0.11 10.65 0.71 1.33 0.12 80.99 7.82 76.23 7.02
3105345570728492416 101.18311 -3.95240 2.77471 -0.02 0.12 11.42 0.71 0.72 0.09 79.41 7.69 76.49 7.04
425324052915862912 10.09664 58.61852 2.82334 -0.49 0.12 13.05 0.78 0.44 0.06 85.35 8.27 95.33 8.78
429635993926502912 2.46412 61.51404 3.65151 -0.02 0.12 10.46 0.44 1.36 0.18 64.41 6.24 47.20 4.35
5311598634949142400 139.31963 -53.08485 2.48201 0.13 0.12 10.40 0.77 0.38 0.05 84.12 8.15 84.49 7.78
2007654601080023040 338.42226 57.31830 2.80533 0.07 0.12 9.14 0.66 0.59 0.08 77.47 7.51 69.72 6.42
428839329030983040 6.64980 60.79817 4.30625 0.12 0.12 8.71 0.67 0.81 0.1 55.38 5.37 48.77 4.49
2000294573320350976 337.24299 50.96312 2.90827 -0.01 0.12 7.58 0.77 0.2 0.03 76.47 7.41 77.46 7.13
2015049435241306368 349.46498 62.13465 3.62061 0.04 0.12 10.87 1.08 0.87 0.17 64.13 6.21 84.95 7.82
518291368820214272 26.63107 65.02629 2.11339 -0.09 0.12 10.71 0.72 0.62 0.14 98.96 9.59 98.82 9.10
469638597765066368 59.09326 57.25730 3.08913 -0.2 0.12 11.81 0.79 0.78 0.16 75.60 7.33 80.27 7.39
3451987987438434944 90.11878 35.31218 1.78314 -0.04 0.12 7.54 0.67 0.28 0.03 111.62 10.82 107.42 9.89


==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
